TDLight: A Framework for Incremental Light-Curve Management and Continuous Classification Optimization

Time-series observations of celestial objects are fundamental to studying variable and transient phenomena. As time-domain surveys continue to scale up, timely automated classification is essential for rapid follow-up. Many existing approaches treat storage and analysis as separate stages, archiving data first and analyzing it later. Yet each source is a continuously growing stream, and early observations often contain sufficient information to assign scientifically useful labels before the full light curve is available. Motivated by this, we present TDLight, a framework for light-curve management and trigger-based classification over incremental data streams. Built on the time-series database TDengine, the system loads the Gaia DR2 archive (approximately 4.8 x 10^7 rows) in 33 s and supports low-latency retrieval. As new observations accumulate, TDLight automatically triggers a lightweight LightGBM-based classification pipeline that requires no GPU. When prediction confidence exceeds a predefined threshold, these early results are written back to the database, providing reliable classifications before offline analysis is complete. The deployed system also supports manual label confirmation and optional incremental training. Evaluated on the LEAVES dataset (approximately 1.10 million sources spanning 10 classes), the system achieves an overall accuracy of 93.6% and a weighted F1 score of 93.7%. Furthermore, it identifies 560 high-confidence catalog-disagreement candidates for follow-up verification. Notably, this includes correcting 150 RRc variables erroneously labeled as EW binaries due to inherited period-doubling artifacts. TDLight and the related data products are publicly available.

==> datafile6.txt <==
Title: TDLight: A Framework for Incremental Light-Curve Management and Continuous 
       Classification Optimization 
Authors: Yu X., Yu C., Shao Z., Wang C., Yang B. 
Table: source-by-source catalog of high-confidence disagreement candidates
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---   Index         Original input-catalog row index [row_index] (1)
   8- 35 A28    ---   Name          Source name [source_name]
  37- 40 A4     ---   True          Original input-catalog class label [true_label]
  42- 45 A4     ---   Pred          TDLight predicted class label [pred_label]
  47- 54 F8.6   ---   Conf          TDLight path confidence [confidence]
  56- 77 F22.4  d     Per           TDLight Lomb-Scargle period [period]
  79- 99 F21.3  mag   Amp           Peak-to-peak amplitude [amplitude]
 101-110 F10.6  deg   RAdeg         Right ascension (J2000) [ra_deg]
 112-121 F10.6  deg   DEdeg         Declination (J2000) [dec_deg]
 123-151 A29    ---   Simbad        SIMBAD identifier [simbad_id]
 153-155 A3     ---   otype         SIMBAD object type [simbad_otype]
 157-184 A28    ---   VSX           VSX name [vsx_name]
 186-200 A15    ---   Type-VSX      VSX object type [vsx_type]
 202-213 F12.8  d     Per-VSX       VSX period [vsx_period]
 215-233 A19    ---   ASASSN        ASAS-SN name [asassn_name]
 235-238 A4     ---   Type-ASASSN   ASAS-SN object type [asassn_type]
 240-250 F11.7  d     Per-ASASSN    ASAS-SN period [asassn_period]
 252-255 F4.2   mag   Amp-ASASSN    ASAS-SN amplitude [asassn_amp]
 257-265 A9     ---   GCVS          GCVS name [gcvs_name]
 267-270 A4     ---   Type-GCVS     GCVS object type [gcvs_type]
 272-282 F11.8  d     Per-GCVS      GCVS period [gcvs_period]
 284-287 A4     ---   Pred-broad    Predicted broad class [pred_broad]
 289-292 A4     ---   True-broad    Broad class of original label [true_broad]
 294-303 A10    ---   VSX-broad     Broad class from VSX type [vsx_broad]
 305-308 A4     ---   ASASSN-broad  Broad class from ASAS-SN type [asassn_broad]
 310-313 A4     ---   Simbad-broad  Broad class from SIMBAD type [simbad_broad]
 315-315 I1     ---   Ncpred        Catalog count supporting predicted broad class [n_confirm_pred]
 317-317 I1     ---   Nctrue        Catalog count supporting original broad class [n_confirm_true]
 319-338 A20    ---   Final         Final cross-catalog assessment [final_verdict]
--------------------------------------------------------------------------------
Note (1): Square brackets give the corresponding Zenodo CSV field names.
Note (2): Broad-class labels merge detailed types for cross-catalog comparison
    (e.g., EA/EW -> EB; RRAB/RRc -> RR; SR/M -> LPV).
Note (3): MODEL_LIKELY_CORRECT denotes cases where the number of external
    catalogs supporting the TDLight-predicted broad class exceeds the number
    supporting the original broad class (Ncpred > Nctrue); all other cases are
    marked CONFLICTING.
Note (4): Per is the TDLight Lomb-Scargle feature value and may differ from
    external-catalog periods, especially for some long-period sources.
--------------------------------------------------------------------------------
986203 ASASSN-V J182235.57-170933.2 SR   EA   0.999783                 0.8752                 0.956 275.648208 -17.159222 Gaia DR3 4096579801662683520  EB* GDS_J1822355-170933          VAR                          J182235.57-170933.2 SR     7.1581060 0.33                            EB   LPV  VAR        LPV  EB   1 1 CONFLICTING         
716588 ASASSN-V J014345.89+771841.3 DSCT EW   0.999736                 0.1788                 0.419  25.941208  77.311472 ZTF J014345.91+771841.3       EB* WISE J014345.8+771841        EW                0.35752100 J014345.89+771841.3 HADS   0.1787560 0.32                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
710582 ASASSN-V J085327.36-035647.3 DSCT EW   0.999722                 0.1687                 0.495 133.364000  -3.946472 CRTS J085327.3-035647         EB* NSVS 12925117                EW                0.33735150 J085327.36-035647.3 HADS   0.1686772 0.36                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 15029 ASASSN-V J203938.65+282020.3 RRc  EW   0.999712                 0.2104                 0.548 309.911042  28.338972 ASAS J203938+2820.3           EB* ASAS J203938+2820.3          ESD|ED            0.34750500 J203938.65+282020.3 RRc    0.2104053 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8613 ASASSN-V J191317.43-112556.7 RRc  EW   0.999612                 0.1851                 1.078 288.322625 -11.432417 ATO J288.3220-11.4327         EB* ZTF J191317.29-112557.7      EW                0.37026000 J191317.43-112556.7 RRc    0.1851268 0.61                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 18489 ASASSN-V J194029.63-182915.5 RRc  EW   0.999589                 0.1984                 0.709 295.123458 -18.487639 ATO J295.1234-18.4876         EB* ASASSN-V J194029.63-182915.4 EW                0.39689500 J194029.63-182915.5 RRc    0.1984487 0.46                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10917 ASASSN-V J182314.79-325702.2 RRc  EW   0.999563                 0.1884                 0.703 275.811625 -32.950611 Gaia DR3 4045164885599471488  EB* ASASSN-V J182314.73-325704.0 RRc               0.18842000 J182314.79-325702.2 RRc    0.1884205 0.49                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
699919 ASASSN-V J114527.31+302531.8 DSCT EW   0.999495                 0.1566                 0.568 176.363792  30.425500 NSVS   7591301                EB* NSVS 7591301                 EW                0.31314000 J114527.31+302531.8 HADS   0.1565620 0.43                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
699228 ASASSN-V J084058.22-304834.0 DSCT EW   0.999463                 0.1668                 0.764 130.242583 -30.809444 ATO J130.2433-30.8095         EB* WISE J084058.3-304834        EW                0.33366060 J084058.22-304834.0 HADS   0.1668312 0.55                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  9653 ASASSN-V J135756.99-564828.1 RRc  EW   0.999426                 0.2033                 0.826 209.487458 -56.807806 Gaia DR3 5872169863703305856  EB* ASASSN-V J135757.09-564826.5 RRc               0.20332100 J135756.99-564828.1 RRc    0.2033210 0.36                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
272903 ZTFJ171830.54+575604.5       CEP  RRAB 0.999424                 0.9073                 1.638 259.627250  57.934583 [KHS2008] 312                 RR* CSS_J171830.5+575604         RRAB              0.90736920                                                                      RR   CEP  RR              RR   2 0 MODEL_LIKELY_CORRECT
702785 ASASSN-V_J090758.17-090141.8 DSCT RRAB 0.999414                 0.4625                 1.981 136.992375  -9.028278 ATO J136.9923-09.0282         RR* CSS_J090758.1-090142         RRAB              0.46247290 J090758.16-090141.2 RRAB   0.4624624 1.29                            RR   DSCT RR         RR   RR   3 0 MODEL_LIKELY_CORRECT
699281 ASASSN-V J170540.57-551658.8 DSCT EW   0.999392                 0.1406                 0.756 256.419042 -55.283000 Gaia DR3 5917627488324862592  EB* ASASSN-V J170540.90-551701.0 HADS              0.14063300 J170540.57-551658.8 HADS   0.1406328 0.55                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
717497 ASASSN-V J201038.96-255912.8 DSCT EW   0.999339                 0.1657                 0.745 302.662333 -25.986889 Gaia DR3 6847520721416482048  EB* WISE J201038.9-255912        EW|EA             0.33132150 J201038.96-255912.8 HADS   0.1656596 0.50                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
704964 ASASSN-V J165624.97-292009.0 DSCT EW   0.999331                 0.1553                 0.623 254.104042 -29.335833 Gaia DR3 6029706820244453632  EB* ASASSN-V J165624.98-292011.0 HADS              0.15534200 J165624.97-292009.0 HADS   0.1553422 0.46                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
 19493 ASASSN-V J184619.77-324027.9 RRc  EW   0.999284                 0.1884                 0.397 281.582375 -32.674417 Gaia DR3 6736076353149799040  EB* ASASSN-V J184619.91-324025.8 RRc               0.18837700 J184619.77-324027.9 RRc    0.1883769 0.26                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  7182 ASASSN-V J201420.62+050719.1 RRc  EW   0.999231                 0.2023                 0.767 303.585917   5.121972 ATO J303.5859+05.1220         EB* ZTF J201420.62+050719.6      EW                0.40454880 J201420.62+050719.1 RRc    0.2022753 0.44                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  3959 ASASSN-V J093327.61-452516.3 RRc  EW   0.999226                 0.1812                 0.814 143.365042 -45.421194 Gaia DR3 5423052005470979712  EB* WISE J093327.5-452516        EW                0.36194910 J093327.61-452516.3 RRc    0.1811547 0.43                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 15328 ASASSN-V J165751.85-314732.9 RRc  EW   0.999214                 0.2691                 0.514 254.466042 -31.792472 Gaia DR3 6026926950004716160  EB* ASASSN-V J165751.82-314731.4 RRc               0.26908500 J165751.85-314732.9 RRc    0.2690849 0.44                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  6474 ASASSN-V J183502.87+060126.7 RRc  EW   0.999200                 0.2134                 0.425 278.761958   6.024083 ATO J278.7619+06.0240         EB* WISE J183502.8+060126        EW                0.42677920 J183502.87+060126.7 RRc    0.2133871 0.30                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
705930 ASASSN-V J140446.34-550457.7 DSCT EW   0.999191                 0.1714                 0.610 211.193083 -55.082694 Gaia DR3 5896422925533441024  EB* ASASSN-V J140446.38-550456.7 HADS              0.17143000 J140446.34-550457.7 HADS   0.1714303 0.46                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
700913 ASASSN-V J173755.57+103157.5 DSCT EW   0.999173                 0.1597                 0.408 264.481542  10.532639 ATO J264.4815+10.5326         EB* WISE J173755.5+103157        EW                0.31947500 J173755.57+103157.5 HADS   0.1597392 0.35                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
704878 ASASSN-V J171022.12-185939.6 DSCT EW   0.999144                 0.1341                 0.520 257.592167 -18.994333 ATO J257.5920-18.9951         EB* Gaia DR3 4128575078955111168 E                 0.26812900 J171022.12-185939.6 HADS   0.1340656 0.39                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
711628 ASASSN-V J092046.01-555052.6 DSCT EW   0.999114                 0.1488                 0.988 140.191708 -55.847944 Gaia DR3 5309941258610245760  EB* ASASSN-V J092046.24-555051.0 HADS              0.14877800 J092046.01-555052.6 HADS   0.1487776 0.56                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
 13438 ASASSN-V J121217.64-541228.1 RRc  EW   0.999086                 0.2052                 1.143 183.073500 -54.207806 Gaia DR3 6076730394252023296  EB* ASASSN-V J121217.45-541227.2 RRc               0.20524500 J121217.64-541228.1 RRc    0.2052446 0.54                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  1426 ASASSN-V J134616.59-702230.8 RRc  EW   0.999045                 0.2546                 0.414 206.569125 -70.375222 Gaia DR3 5840881817199404416  EB* WISE J134616.7-702230        EW|EA             0.50917330 J134616.59-702230.8 RRc    0.2545860 0.35                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 19907 ASASSN-V J160810.21-453958.3 RRc  EW   0.998923                 0.2047                 0.438 242.042542 -45.666194 Gaia DR3 5990976454434388224  EB* ASASSN-V J160810.31-453956.9 RRc               0.20469500 J160810.21-453958.3 RRc    0.2046954 0.34                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  7534 ASASSN-V J194315.28+030607.7 RRc  EW   0.998923                 0.1801                 0.438 295.813667   3.102139 ATO J295.8136+03.1021         EB* ZTF J194315.28+030607.6      EW                0.36018380 J194315.28+030607.7 RRc    0.1800917 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
497956 ASASSN-V J204107.31-424534.1 EW   DSCT 0.998896                 0.1417                 0.902 310.280458 -42.759472 CRTS J204107.2-424535         dS* SSS_J204107.2-424535         HADS              0.14165100 J204107.31-424534.1 EW     0.2833029 0.64                            DSCT EB   DSCT       EB   DSCT 2 1 MODEL_LIKELY_CORRECT
 15512 ASASSN-V J131237.67-661548.2 RRc  EW   0.998866                 0.1960                 1.013 198.156958 -66.263389 Gaia DR3 5857887134598361984  EB* WISE J131237.9-661552        EW                0.39190400 J131237.67-661548.2 RRc    0.1959570 0.56                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
709254 ASASSN-V J195558.15+143516.0 DSCT EW   0.998848                 0.1541                 0.611 298.992292  14.587778 ATO J298.9918+14.5880         EB* ZTF J195558.04+143516.9      EW                0.30822840 J195558.15+143516.0 HADS   0.1541155 0.47                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
709250 ASASSN-V J184536.09-385720.0 DSCT EW   0.998846                 0.1385                 0.737 281.400375 -38.955556 Gaia DR3 6728922346372539392  EB* ASASSN-V J184536.04-385718.0 HADS              0.13845400 J184536.09-385720.0 HADS   0.1384536 0.42                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
   723 ASASSN-V J061544.30+052441.6 RRc  EW   0.998777                 0.2135                 0.612  93.934583   5.411556 ATO J093.9351+05.4118         EB* ZTF J061544.44+052442.6      EW                0.42696440 J061544.30+052441.6 RRc    0.2134826 0.43                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
703735 ASASSN-V J211444.61+295827.4 DSCT EW   0.998769                 0.1622                 0.429 318.685875  29.974278 ATO J318.6857+29.9743         EB* WISE J211444.5+295827        EW                0.32432100 J211444.61+295827.4 HADS   0.1621614 0.30                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
532149 ZTFJ190948.30+172330.4       EW   SR   0.998748                86.4015                 0.969 287.451250  17.391778 ZTF J190948.30+172330.4       LP* ZTF J190948.30+172330.4      EB:             173.26507040                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
 12160 ASASSN-V J190017.74-074545.0 RRc  EW   0.998712                 0.1830                 0.414 285.073917  -7.762500 ATO J285.0738-07.7620         EB* ZTF J190017.72-074543.3      EW                0.36602140 J190017.74-074545.0 RRc    0.1830100 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
452039 ZTFJ193841.87+124806.8       EW   SR   0.998660                26.7799                 0.474 294.674458  12.801889 ZTF J193841.87+124806.8       LP* ZTF J193841.87+124806.8      EB               54.05184580 J193841.89+124804.9 SR    39.0653900 0.17                            LPV  EB   EB         LPV  LPV  2 1 MODEL_LIKELY_CORRECT
  1737 ASASSN-V J082714.76-295305.4 RRc  EW   0.998655                 0.1883                 0.498 126.811500 -29.884833 Gaia DR3 5643956192280650368  EB* WISE J082714.7-295304        EW                0.37651280 J082714.76-295305.4 RRc    0.1882544 0.38                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
260271 ASASSN-V J014234.07+471900.5 ROT  SR   0.998616                57.1643                 0.623  25.641958  47.316806 ZTF J014234.06+471900.4       LP* ZTF J014234.06+471900.4      SR               57.50085320 J014234.07+471900.5 ROT   57.2000000 0.33                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
715781 ASASSN-V J142858.01-651437.9 DSCT EW   0.998585                 0.1572                 0.408 217.241708 -65.243861 Gaia DR3 5849594313029408896  EB* ASASSN-V J142857.91-651437.2 HADS              0.15715800 J142858.01-651437.9 HADS   0.1571582 0.23                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
710104 ASASSN-V J195624.96+043448.4 DSCT EW   0.998564                 0.1596                 0.578 299.104000   4.580111 ATO J299.1041+04.5802         EB* WISE J195624.9+043448        EW|EA             0.31951870 J195624.96+043448.4 HADS   0.1596187 0.44                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 19494 ASASSN-V J080402.90-144926.8 RRc  EW   0.998410                 0.2248                 0.787 121.012083 -14.824111 ATO J121.0122-14.8240         EB* WISE J080402.9-144926        EW                0.44961240 J080402.90-144926.8 RRc    0.2248082 0.50                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
273953 ZTFJ172017.79+575707.5       CEP  RRAB 0.998358                 0.9009                 1.276 260.074125  57.952083 BASV 141                      RR* EV* U10822 V0141             CWB               0.90091500                                                                      RR   CEP  CEP             RR   1 1 CONFLICTING         
213084 ASASSN-V J172651.90-400120.5 ROT  SR   0.998308                73.1321                 1.804 261.716250 -40.022361 2MASS J17265195-4001194       LP* OGLEII BUL-SC47 93930        BE               74.00000000 J172651.90-400120.5 ROT   72.6732800 0.25                            LPV  ROT  BE         ROT  LPV  1 1 CONFLICTING         
433032 ZTFJ183630.73+105803.8       EW   SR   0.998300               115.0908                 1.049 279.128042  10.967722 ATO J279.1280+10.9677         LP* ZTF J183630.73+105803.8      EB:             219.70952880 J183630.68+105803.1 SR    87.5106600 0.37                            LPV  EB   EB         LPV  LPV  2 1 MODEL_LIKELY_CORRECT
 17770 ASASSN-V J193729.63+085452.3 RRc  EW   0.998266                 0.2125                 0.811 294.373458   8.914528 ATO J294.3732+08.9150         EB* ZTF J193729.57+085454.3      EW                0.42502700 J193729.63+085452.3 RRc    0.2125134 0.56                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
707036 ASASSN-V J070402.67-253206.8 DSCT EW   0.998143                 0.1795                 0.345 106.011125 -25.535222 ATO J106.0113-25.5351         EB* Gaia DR3 5611334300757356160 E                 0.35900000 J070402.67-253206.8 HADS   0.1795010 0.27                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 10116 ASASSN-V J073133.21-030059.1 RRc  EW   0.998090                 0.2199                 0.482 112.888375  -3.016417 ATO J112.8884-03.0164         EB* WISE J073133.2-030059        EW                0.43973040 J073133.21-030059.1 RRc    0.2198654 0.36                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  3127 ASASSN-V J160222.86-622626.9 RRc  EW   0.998067                 0.2301                 0.552 240.595250 -62.440806 Gaia DR3 5832309955849890816  EB* WISE J160222.6-622626        EW                0.46008970 J160222.86-622626.9 RRc    0.2300475 0.45                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  7107 ASASSN-V J072638.10+162204.9 RRc  EW   0.998050                 0.1927                 0.805 111.658750  16.368028 ATO J111.6587+16.3680         EB* ASASSN-V J072638.10+162204.8 EW                0.38544800 J072638.10+162204.9 RRc    0.1927236 0.42                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  9137 ASASSN-V J095229.49-631425.6 RRc  EW   0.998032                 0.2007                 0.315 148.122875 -63.240444 Gaia DR3 5249749559693969920  EB* WISE J095229.6-631425        EW                0.40138860 J095229.49-631425.6 RRc    0.2006931 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  3580 ASASSN-V J104834.07-033728.8 RRc  EW   0.997893                 0.1842                 0.688 162.141958  -3.624667 ASAS J104834-0337.5           EB* DE Sex                       EW                0.36830700 J104834.07-033728.8 RRc    0.1841533 0.54 DE Sex    EW    0.36830700 EB   RR   EB         RR   EB   3 1 MODEL_LIKELY_CORRECT
702023 ASASSN-V J144154.68-691818.7 DSCT EW   0.997892                 0.1634                 0.740 220.477833 -69.305194 Gaia DR3 5799852853615786752  EB*                                                           J144154.68-691818.7 HADS   0.1633982 0.49                            EB   DSCT            DSCT EB   1 1 CONFLICTING         
  5519 ASASSN-V J191932.10+302617.1 RRc  EW   0.997843                 0.1857                 0.239 289.883750  30.438083 ATO J289.8841+30.4381         EB* ZTF J191932.18+302617.2      EW                0.37134660 J191932.10+302617.1 RRc    0.1856729 0.18                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
710087 ASASSN-V J082410.16-251836.8 DSCT EW   0.997742                 0.1522                 0.767 126.042333 -25.310222 ATO J126.0420-25.3095         EB* Gaia DR3 5695314002453852416 E                 0.30445300 J082410.16-251836.8 HADS   0.1522251 0.42                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
194732 ASASSN-V_J070949.58-055013.8 ROT  SR   0.997670                59.7742                 0.677 107.456583  -5.837167 ZTF J070949.58-055013.8       LP* ZTF J070949.58-055013.8      SR               60.79240150                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
632154 ZTFJ190109.88+173009.1       EW   SR   0.997653                64.6381                 0.887 285.291167  17.502528 ZTF J190109.88+173009.1       LP* ZTF J190109.88+173009.1      EB:             128.62948840                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
179568 ZTFJ185600.18+130944.4       ROT  RRAB 0.997642                 0.4943                 2.108 284.000750  13.162333 OGLE GD-RRLYR-11256           RR* ZTF J185600.18+130944.4      BY                0.49435580                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
707718 ASASSN-V J091830.81-542834.5 DSCT EW   0.997629                 0.1468                 0.926 139.628375 -54.476250 Gaia DR3 5310620997319258112  EB* WISE J091830.6-542836        EW                0.29368730 J091830.81-542834.5 HADS   0.1468434 0.51                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  5442 ASASSN-V J143724.09-541312.0 RRc  EW   0.997622                 0.2434                 0.574 219.350375 -54.220000 Gaia DR3 5894509775296838272  EB* WISE J143724.2-541312        EW                0.48676580 J143724.09-541312.0 RRc    0.2433782 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 13109 ASASSN-V J062332.91-021801.7 RRc  EW   0.997597                 0.1912                 0.946  95.887125  -2.300472 ATO J095.8872-02.3003         EB* ZTF J062332.93-021801.1      EW                0.38239580 J062332.91-021801.7 RRc    0.1911890 0.44                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
705989 ASASSN-V J063427.71+451017.9 DSCT EW   0.997595                 0.1897                 0.419  98.615458  45.171639 ATO J098.6152+45.1716         EB* WISE J063427.6+451017        EW                0.31882320 J063427.71+451017.9 HADS   0.1594074 0.29                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
699030 ASASSN-V J212707.32+285610.1 DSCT EW   0.997511                 0.1757                 0.271 321.780500  28.936139 ATO J321.7804+28.9361         EB* ZTF J212707.30+285609.9      EW                0.35134660 J212707.32+285610.1 HADS   0.1756737 0.20                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  6926 ASASSN-V J001819.90+615416.7 RRc  EW   0.997454                 0.2088                 0.345   4.582917  61.904639 Kiso J001820.41+615419.8      EB* WISE J001820.4+615419        EW                0.41756000 J001819.90+615416.7 RRc    0.2087769 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10897 ASASSN-V J103029.93-531452.6 RRc  EW   0.997446                 0.1832                 0.731 157.624708 -53.247944 Gaia DR3 5357192564648945664  EB* ASASSN-V J103030.11-531453.5 RRc               0.18324900 J103029.93-531452.6 RRc    0.1832492 0.39                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 12710 ZTFJ072430.36+311552.0       RRc  EW   0.997427                 0.2270                 0.257 111.126500  31.264444 CRTS J072430.3+311552         EB* TSVSC1 TN-N230121013-4-67-2  EW                0.45393200 J072430.47+311552.3 RRc    0.2269656 0.22                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
181818 ZTFJ191242.39-131950.8       ROT  RRc  0.997394                 0.3662                 0.626 288.176625 -13.330778 ATO J288.1766-13.3308         RR* ZTF J191242.39-131950.8      RS                0.36618390                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
  3970 ASASSN-V J200016.82+061838.1 RRc  EW   0.997383                 0.1928                 0.705 300.070083   6.310583 ATO J300.0703+06.3105         EB* ZTF J200016.88+061838.0      EW                0.38566100 J200016.82+061838.1 RRc    0.1928324 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
701521 ASASSN-V J101934.07-642940.3 DSCT EW   0.997348                 0.1797                 0.536 154.891958 -64.494528 Gaia DR3 5251600209567062144  EB* WISE J101934.2-642942        EW                0.35933610 J101934.07-642940.3 HADS   0.1796705 0.38                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 12136 ASASSN-V J181800.63+182642.5 RRc  EW   0.997209                 0.1946                 0.913 274.502625  18.445139 ATO J274.5024+18.4452         EB* ZTF J181800.59+182642.8      EW                0.38914880 J181800.63+182642.5 RRc    0.1945746 0.38                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8913 ASASSN-V J170205.63-512252.9 RRc  EW   0.997196                 0.1841                 0.342 255.523458 -51.381361 Gaia DR3 5936478473412055296  EB* ASASSN-V J170205.92-512253.8 RRc               0.18413200 J170205.63-512252.9 RRc    0.1841315 0.28                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
273086 ZTFJ121413.53+060117.1       CEP  RRAB 0.997193                 1.0822                 1.570 183.556375   6.021417 V* FY Vir                     RR* FY Vir                       ACEP              1.08195800 J121413.63+060118.0 ROT    1.0820271 1.21 FY Vir    CWB   1.08195800 RR   CEP  CEP        ROT  RR   1 2 CONFLICTING         
710739 ASASSN-V J230154.95+502946.3 DSCT EW   0.997176                 0.2329                 0.473 345.478958  50.496194 ATO J345.4792+50.4963         EB* WISE J230155.0+502946        EW                0.31762620 J230154.95+502946.3 HADS   0.1588130 0.35                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
707047 ASASSN-V J082342.02-120732.7 DSCT EW   0.997066                 0.1491                 0.849 125.925083 -12.125750 ATO J125.9250-12.1257         EB* WISE J082342.0-120732        EW                0.29825800 J082342.02-120732.7 HADS   0.1491289 0.38                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
705206 ASASSN-V J055317.33+053820.1 DSCT EW   0.997056                 0.1865                 0.929  88.322208   5.638917 ATO J088.3224+05.6389         EB* WISE J055317.3+053820        EW                0.31419300 J055317.33+053820.1 HADS   0.1571047 0.47                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  3771 ASASSN-V J112730.35-570037.0 RRc  EW   0.997054                 0.2031                 0.703 171.876458 -57.010278 Gaia DR3 5345784547404459904  EB* WISE J112729.9-570037        EW                0.40621740 J112730.35-570037.0 RRc    0.2031102 0.49                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
714618 ASASSN-V J181139.06-680646.7 DSCT EW   0.997038                 0.1683                 0.885 272.912750 -68.112972 Gaia DR3 6435778939947557376  EB* WISE J181139.1-680646        EW                0.33655680 J181139.06-680646.7 HADS   0.1682790 0.60                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
   318 ASASSN-V J174405.10+074201.5 RRc  EW   0.997038                 0.2251                 0.385 266.021250   7.700417 ATO J266.0212+07.7004         EB* ZTF J174405.10+074201.4      EW                0.45010140 J174405.10+074201.5 RRc    0.2250493 0.27                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
183679 ASASSN-V J151538.68-045224.3 ROT  SR   0.997023                44.4055                 0.316 228.911167  -4.873417 ATO J228.9111-04.8733         LP* ZTF J151538.66-045224.1      SR               43.71256590 J151538.68-045224.3 ROT   44.1986120 0.19                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  8012 ASASSN-V J061710.77+175318.7 RRc  EW   0.997013                 0.2172                 0.556  94.294875  17.888528 ATO J094.2948+17.8884         EB* ZTF J061710.77+175318.8      EW                0.43433460 J061710.77+175318.7 RRc    0.2171694 0.33                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
663156 ASASSN-V J052307.64-650222.1 EA   SR   0.996980               484.6331                 1.189  80.781833 -65.039472 2MASS J05230759-6502251       LP* EROS2-star lm045-1n-6944     EA              459.00000000 J052307.64-650222.1 EA   459.3646500 0.63                            LPV  EB   EB         EB   LPV  1 2 CONFLICTING         
  2164 ASASSN-V J191128.69-010349.2 RRc  EW   0.996946                 0.1885                 0.541 287.869542  -1.063667 ATO J287.8704-01.0635         EB* ZTF J191128.91-010348.5      EW                0.37694700 J191128.69-010349.2 RRc    0.1884734 0.34                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  9755 ASASSN-V J131348.10-740523.8 RRc  EW   0.996934                 0.2124                 1.246 198.450417 -74.089944 Gaia DR3 5839215782195288192  EB* ASASSN-V J131348.53-740524.9 RRc               0.21235700 J131348.10-740523.8 RRc    0.2123570 0.60                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
239134 ASASSN-V_J211305.21+463225.1 ROT  SR   0.996929                77.6463                 0.402 318.271708  46.540306 ZTF J211305.20+463225.1       LP* ZTF J211305.20+463225.1      SR               78.27070970                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
264370 ASASSN-V_J001516.43+475644.5 ROT  SR   0.996902                73.2745                 0.628   3.818458  47.945694 ZTF J001516.42+475644.5       LP* ZTF J001516.42+475644.5      SR               74.47318510                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
707102 ASASSN-V J170938.72+542141.0 DSCT EW   0.996870                 0.1340                 0.506 257.411333  54.361389 ATO J257.4113+54.3614         EB* ZTF J170938.72+542141.1      EW                0.26790140 J170938.72+542141.0 HADS   0.1339506 0.34                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
618201 ZTFJ063005.51+243642.6       EW   SR   0.996849               103.8512                 0.710  97.522958  24.611833 ATO J097.5230+24.6118         LP* ZTF J063005.51+243642.6      EB:             201.43461170 J063005.53+243643.1 SR   100.1393600 0.52                            LPV  EB   EB         LPV  LPV  2 1 MODEL_LIKELY_CORRECT
701963 ASASSN-V J205611.14+123222.5 DSCT EW   0.996827                 0.1676                 0.484 314.046417  12.539583 ATO J314.0464+12.5396         EB* WISE J205611.1+123222        EW                0.33525440 J205611.14+123222.5 HADS   0.1676253 0.24                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
182681 ASASSN-V_J174732.84-395808.2 ROT  SR   0.996748                63.8674                 5.519 266.886833 -39.968944 2MASS J17473284-3958081       LP* Gaia DR3 5958049555892841728 SR|M            872.90000000 J174732.84-395808.3 SR   343.9919700 0.85                            LPV  ROT  SR|M       LPV  LPV  2 0 MODEL_LIKELY_CORRECT
717605 ASASSN-V J184034.43-355528.5 DSCT EW   0.996732                 0.1514                 1.979 280.143458 -35.924583 Gaia DR3 6733657114015220736  EB* ASASSN-V J184034.41-355526.1 HADS              0.15139200 J184034.43-355528.5 HADS   0.1513916 0.48                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
212343 ASASSN-V_J180457.19+153616.4 ROT  SR   0.996639                55.1303                 0.348 271.238292  15.604556 ZTF J180457.18+153616.4       LP* ZTF J180457.18+153616.4      SR               53.40818340                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
716939 ASASSN-V J142142.24-643024.4 DSCT EW   0.996621                 0.1773                 0.287 215.426000 -64.506778 Gaia DR3 5852698096924327936  EB* WISE J142142.2-643024        EW                0.35466810 J142142.24-643024.4 HADS   0.1773352 0.23                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
712895 ASASSN-V J193806.47+005550.7 DSCT EW   0.996581                 0.1885                 0.351 294.526958   0.930750 ATO J294.5275+00.9308         EB* WISE J193806.5+005550        EW                0.31708100 J193806.47+005550.7 HADS   0.1585430 0.22                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 15668 ASASSN-V J155756.89-431410.5 RRc  EW   0.996550                 0.2353                 0.556 239.487042 -43.236250 Gaia DR3 5994715210597247744  EB* WISE J155756.9-431409        EW                0.47063480 J155756.89-431410.5 RRc    0.2353199 0.43                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
603979 ASASSN-V J014419.04-844359.1 EW   RRc  0.996408                 0.3196                 0.726  26.079333 -84.733083 Gaia DR3 4617036070210332032  RR* ASASSN-V J014418.96-844358.9 EW                0.63923400 J014419.04-844359.1 EW     0.6392340 0.46                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
707791 ASASSN-V J184311.36-481444.8 DSCT EW   0.996355                 0.1686                 0.619 280.797333 -48.245778 Gaia DR3 6704495080646898432  EB* ASASSN-V J184311.60-481447.3 HADS              0.16861700 J184311.36-481444.8 HADS   0.1686166 0.31                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
  4929 ASASSN-V J204101.25+235805.3 RRc  EW   0.996292                 0.1814                 2.321 310.255208  23.968139 ATO J310.2552+23.9681         EB* Gaia DR3 1843188277396287744 E                 0.36275300 J204101.25+235805.3 RRc    0.1813779 0.46                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
715209 ASASSN-V J113433.30-702832.1 DSCT EW   0.996199                 0.1683                 0.949 173.638750 -70.475583 Gaia DR3 5233594538419379328  EB* WISE J113433.4-702832        EW                0.33660470 J113433.30-702832.1 HADS   0.1683037 0.33                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 13175 ASASSN-V J181200.39-402523.6 RRc  EW   0.996048                 0.2303                 0.360 273.001625 -40.423222 Gaia DR3 6725780040912823680  EB* ASASSN-V J181200.19-402525.3 RRc               0.23032000 J181200.39-402523.6 RRc    0.2303196 0.25                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
231390 ASASSN-V_J164823.83+074355.6 ROT  SR   0.996045                42.1703                 0.766 252.099292   7.732111 ZTF J164823.82+074355.6       LP* ZTF J164823.82+074355.6      SR               42.21280390                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
629358 ASASSN-V J194712.16-091221.4 EW   RRc  0.996030                 0.3097                 0.608 296.800667  -9.205944 ATO J296.8006-09.2059         RR* PS1-3PI J194712.15-091221.4  RRc               0.44921300 J194712.16-091221.4 EW     0.6194190 0.41                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  6472 ASASSN-V J063913.35+222124.5 RRc  EW   0.996021                 0.2733                 0.542  99.805625  22.356806 ATO J099.8057+22.3566         EB* ZTF J063913.37+222124.0      EW                0.54668880 J063913.35+222124.5 RRc    0.2733470 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10359 ASASSN-V J205333.57+325358.7 RRc  EW   0.996016                 0.2163                 0.376 313.389875  32.899639 ZTF J205333.41+325357.7       EB* ASASSN-V J205333.41+325357.8 RRc               0.21632300 J205333.57+325358.7 RRc    0.2163228 0.23                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
169495 ASASSN-V J194911.29+353555.9 ROT  SR   0.995895                63.4633                 0.294 297.297042  35.598861 ATO J297.2969+35.5989         LP* HAT 199-09758                LPV                          J194911.29+353555.9 ROT   62.9917600 0.17                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
240297 ASASSN-V_J181649.11+165326.7 ROT  SR   0.995805                66.3854                 1.093 274.204625  16.890750 ATO J274.2046+16.8907         LP* ZTF J181649.10+165326.7      SR               66.21520960                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
  3665 ASASSN-V J010318.69+472058.0 RRc  EW   0.995773                 0.2240                 0.209  15.827875  47.349444 ATO J015.8276+47.3506         EB* WISE J010318.6+472102        EW                0.44791240 J010318.69+472058.0 RRc    0.2239554 0.16                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 14192 ASASSN-V J000558.10+615947.9 RRc  EW   0.995755                 0.4099                 0.372   1.492083  61.996639 Gaia DR3 429869262190339072   EB* WISE J000558.0+615947        EW|EA             0.82173230 J000558.10+615947.9 RRc    0.4099450 0.22                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  5644 ASASSN-V J195438.10+373608.2 RRc  EW   0.995720                 0.3032                 0.251 298.658750  37.602278 ZTF J195438.36+373609.2       EB* WISE J195438.3+373609        EW                0.60636740 J195438.10+373608.2 RRc    0.3031832 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 14633 ASASSN-V J091833.29-602840.7 RRc  EW   0.995700                 0.2273                 0.644 139.638708 -60.477972 Gaia DR3 5299422059060265856  EB* WISE J091833.0-602839        EW                0.45463550 J091833.29-602840.7 RRc    0.2273174 0.37                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 18966 ASASSN-V J080101.24-245346.1 RRc  EW   0.995662                 0.4302                 0.270 120.255167 -24.896139 ATO J120.2550-24.8960         EB* Gaia DR3 5698346799122210688 E                 0.86038000 J080101.24-245346.1 RRc    0.4301983 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
572213 ZTFJ212033.22+072324.5       EW   RRc  0.995626                 0.3601                 0.553 320.138417   7.390139 ATO J320.1384+07.3901         RR* ZTF J212033.22+072324.5      EW                0.72019270                                                                      RR   EB   EB              RR   1 1 CONFLICTING         
576729 ZTFJ194519.75+320911.5       EW   SR   0.995608                 0.9721                 0.612 296.332292  32.153194 ZTF J194519.75+320911.5       LP* ZTF J194519.75+320911.5      EB               77.84346240                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
704054 ASASSN-V J110249.54-521453.8 DSCT EW   0.995601                 0.1550                 1.115 165.706417 -52.248278 Gaia DR3 5359884375263291008  EB* WISE J110249.6-521454        EW                0.31000420 J110249.54-521453.8 HADS   0.1550021 0.37                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
707795 ASASSN-V J193648.50+053552.2 DSCT EW   0.995537                 0.1639                 0.392 294.202083   5.597833 ATO J294.2009+05.5982         EB* ZTF J193648.23+053553.8      EW                0.32780180 J193648.50+053552.2 HADS   0.1639064 0.27                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 14663 ASASSN-V J181518.96+230230.8 RRc  EW   0.995449                 0.2178                 0.703 273.829000  23.041889 ATO J273.8291+23.0419         EB* ZTF J181518.99+230230.8      EW                0.43562680 J181518.96+230230.8 RRc    0.2178046 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
551489 ZTFJ190933.83+193523.2       EW   SR   0.995443                 1.0206                 0.682 287.390958  19.589778 ATO J287.3909+19.5897         LP* ZTF J190933.83+193523.2      EB:               2.04132780                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
711097 ASASSN-V J134425.57-564619.0 DSCT EW   0.995373                 0.1526                 0.346 206.106542 -56.771944 Gaia DR3 5872079291426615168  EB* ASASSN-V J134425.73-564621.8 HADS              0.15258000 J134425.57-564619.0 HADS   0.1525802 0.28                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
467723 ZTFJ183017.39+021317.4       EW   SR   0.995344                62.7298                 1.366 277.572458   2.221500 NSVS  13890541                LP* NSVS 13890541                SRA              61.90000000 J183017.30+021317.6 SR   106.5526800 0.39                            LPV  EB   LPV        LPV  LPV  3 0 MODEL_LIKELY_CORRECT
542828 ASASSN-V J210318.22-854930.4 EW   RRc  0.995286                 0.3386                 0.609 315.825917 -85.825111 Gaia DR3 6342891750950627328  RR* ASASSN-V J210318.21-854930.1 EW                0.67715900 J210318.22-854930.4 EW     0.6771586 0.44                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
  2292 ASASSN-V J185036.96+122517.8 RRc  EW   0.995285                 0.2586                 0.490 282.654000  12.421611 ATO J282.6542+12.4216         EB* ZTF J185037.01+122517.8      EW                0.51723840 J185036.96+122517.8 RRc    0.2586195 0.34                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
709101 ASASSN-V J231028.82+471554.6 DSCT EW   0.995274                 0.1853                 0.472 347.620083  47.265167 ATO J347.6200+47.2651         EB* WISE J231028.8+471554        EW                0.31257080 J231028.82+471554.6 HADS   0.1562847 0.32                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 12447 ASASSN-V J064608.22-245950.2 RRc  EW   0.995218                 0.3559                 0.486 101.534250 -24.997278 ATO J101.5343-24.9973         EB* ASASSN-V J064608.24-245950.5 EB                0.71176600 J064608.22-245950.2 RRc    0.3558842 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  5192 ASASSN-V J192451.04+334001.2 RRc  EW   0.995213                 0.2898                 0.356 291.212667  33.667000 ATO J291.2111+33.6665         EB* WISE J192450.6+333959        EW                0.36677640 J192451.04+334001.2 RRc    0.1833906 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
253499 ZTFJ095752.32+234751.5       ROT  RRAB 0.995213                 0.4991                 1.004 149.468000  23.797639 LINEAR 17586216               RR* LINEAR 17586216              RRAB              0.49917000 J095752.31+234751.1 RRAB   0.4991699 1.25                            RR   ROT  RR         RR   RR   3 0 MODEL_LIKELY_CORRECT
 10003 ASASSN-V J052003.64+413717.1 RRc  EW   0.995123                 0.2056                 0.327  80.015167  41.621417 ATO J080.0151+41.6212         EB* ZTF J052003.63+413717.0      EW                0.41120320 J052003.64+413717.1 RRc    0.2055950 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  6828 ASASSN-V J214821.86+343200.2 RRc  EW   0.995083                 0.2188                 0.470 327.091083  34.533389 ATO J327.0912+34.5334         EB* WISE J214821.8+343200        EW                0.43770420 J214821.86+343200.2 RRc    0.2188480 0.34                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
   283 ASASSN-V J113212.60-674545.1 RRc  EW   0.995080                 0.2004                 0.494 173.052500 -67.762528 Gaia DR3 5235077332937291904  EB* ASASSN-V J113212.76-674543.5 RRc               0.20041100 J113212.60-674545.1 RRc    0.2004114 0.33                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  7209 ASASSN-V J065934.63-145432.9 RRc  EW   0.995066                 0.1874                 0.520 104.894292 -14.909139 ATO J104.8938-14.9090         EB* Gaia DR3 2948453649518338176 E                 0.37475300 J065934.63-145432.9 RRc    0.1873744 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 11782 ASASSN-V J143351.10-660426.6 RRc  EW   0.995055                 0.1916                 0.491 218.462917 -66.074056 Gaia DR3 5849308680507746432  EB* ASASSN-V J143350.92-660427.4 RRc               0.19155500 J143351.10-660426.6 RRc    0.1915554 0.25                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  1688 ASASSN-V J195535.75-070143.4 RRc  EW   0.994965                 0.2024                 0.312 298.898958  -7.028722 ATO J298.8988-07.0285         EB* WISE J195535.7-070142        EW                0.40489060 J195535.75-070143.4 RRc    0.2024420 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
703888 ASASSN-V J110315.84-460346.9 DSCT EW   0.994939                 0.1503                 1.329 165.816000 -46.063028 Gaia DR3 5386744241732022144  EB* ASASSN-V J110315.81-460348.0 HADS              0.15027700 J110315.84-460346.9 HADS   0.1502770 0.50                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
   792 ASASSN-V J201959.80+571515.5 RRc  EW   0.994868                 0.2245                 0.554 304.999167  57.254306 ATO J304.9991+57.2543         EB* WISE J201959.7+571515        EW                0.44891840 J201959.80+571515.5 RRc    0.2244588 0.33                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
716659 ASASSN-V J081822.17-245434.7 DSCT EW   0.994855                 0.1210                 0.850 124.592375 -24.909639 ATO J124.5917-24.9102         EB* ASASSN-V J081822.02-245437.1 EW                0.24206000 J081822.17-245434.7 HADS   0.1210316 0.45                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  4526 ASASSN-V J191316.08+284012.8 RRc  EW   0.994778                 0.1928                 0.614 288.317000  28.670222 ATO J288.3171+28.6705         EB* WISE J191316.1+284014        EW                0.38554660 J191316.08+284012.8 RRc    0.1927742 0.36                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10348 ASASSN-V J184834.20-235656.5 RRc  EW   0.994655                 0.2032                 0.613 282.142500 -23.949028 ATO J282.1420-23.9478         EB* Gaia DR3 4075148572013664768 E                 0.40630700 J184834.20-235656.5 RRc    0.2031522 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
711072 ASASSN-V J210107.84+320302.8 DSCT EW   0.994638                 0.1832                 0.577 315.282667  32.050778 ATO J315.2827+32.0509         EB* WISE J210107.8+320303        EW                0.30951820 J210107.84+320302.8 HADS   0.1547597 0.33                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  3534 ASASSN-V J120756.17-821207.5 RRc  EW   0.994475                 0.2079                 0.542 181.984042 -82.202083 Gaia DR3 5783773080156157952  EB* WISE J120756.1-821206        EW                0.41579410 J120756.17-821207.5 RRc    0.2078944 0.37                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
168860 ASASSN-V_J002517.59+163108.7 ROT  SR   0.994390                51.3821                 0.788   6.323292  16.519083 ZTF J002517.58+163108.7       LP* ZTF J002517.58+163108.7      SR               52.08873470                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
166969 ZTFJ085956.34+530949.0       ROT  RRc  0.994314                 0.3664                 0.685 134.984750  53.163611 ATO J134.9847+53.1636         RR* CSS_J085956.3+530948         RRc               0.36640370                                                                      RR   ROT  RR              RR   2 0 MODEL_LIKELY_CORRECT
272686 ZTFJ142841.54+031742.2       CEP  RRAB 0.994284                 0.5982                 1.208 217.173083   3.295056 CRTS J142841.5+031742         RR* MG1 742525                   ACEP              1.49519000 J142841.60+031741.0 VAR              0.95                            RR   CEP  CEP        VAR  RR   1 1 CONFLICTING         
 12114 ASASSN-V J153640.46-653613.5 RRc  EW   0.994246                 0.2744                 0.386 234.168583 -65.603750 Gaia DR3 5824190577873210112  EB* WISE J153640.6-653614        EW                0.54969190 J153640.46-653613.5 RRc    0.2744306 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
229966 ASASSN-V J172425.60+524906.2 ROT  SR   0.994246                63.1341                 0.385 261.106667  52.818389 ZTF J172425.60+524905.9       LP* ZTF J172425.60+524905.9      SR               61.48467610 J172425.60+524906.2 ROT   63.5000000 0.24                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  9203 ASASSN-V J113728.54-523516.0 RRc  EW   0.994225                 0.2209                 0.433 174.368917 -52.587778 Gaia DR3 5345638685989844480  EB* ASAS J113728-5235.3          EC|RRc|DSCT       0.44191000 J113728.54-523516.0 RRc    0.2209432 0.34                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
701242 ASASSN-V J185901.25-315412.0 DSCT EW   0.994100                 0.1562                 0.425 284.755208 -31.903333 Gaia DR3 6760050379557010816  EB* ASASSN-V J185901.34-315411.4 HADS              0.15618500 J185901.25-315412.0 HADS   0.1561851 0.21                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
194136 ASASSN-V J214143.67+460225.7 ROT  SR   0.994066                52.1178                 0.631 325.431958  46.040472 ATO J325.4323+46.0403         LP* ZTF J214143.76+460225.4      SR               52.51816910 J214143.67+460225.7 ROT   52.3983400 0.39                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
 23904 ASASSN-V J074035.32-404815.0 RRc  EW   0.994032                 0.2007                 0.340 115.147167 -40.804167 Gaia DR3 5536735975856727808  EB* WISE J074035.3-404815        EW                0.40137600 J074035.32-404815.0 RRc    0.2006859 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  1184 ASASSN-V J080246.88-174141.1 RRc  EW   0.994001                 0.1913                 0.234 120.695333 -17.694750 ATO J120.6955-17.6943         EB* WISE J080246.9-174140        EW                0.38225990 J080246.88-174141.1 RRc    0.1913320 0.18                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 18376 ASASSN-V J212312.42+594756.4 RRc  EW   0.993930                 0.4123                 0.618 320.801750  59.799000 Cl Trumpler   37  1704        EB* WISE J212312.4+594756        EW|EA             0.82463620 J212312.42+594756.4 RRc    0.4123200 0.50                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
716499 ASASSN-V J113637.15-531554.3 DSCT EW   0.993925                 0.1452                 0.528 174.154792 -53.265083 UCAC4 184-072609              EB* CzeV471                      EW                0.29041590 J113637.15-531554.3 HADS   0.1452072 0.37                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  8271 ASASSN-V J210754.95+660339.9 RRc  EW   0.993779                 0.2275                 0.467 316.978958  66.061083 Gaia DR3 2221693643427040000  EB* WISE J210754.9+660339        EW                0.37053700 J210754.95+660339.9 RRc    0.1852704 0.34                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 12978 ASASSN-V J174501.97-685645.9 RRc  EW   0.993686                 0.2366                 0.219 266.258208 -68.946083 Gaia DR3 5810645728459427328  EB* ASASSN-V J174501.56-685647.0 RRc               0.23659000 J174501.97-685645.9 RRc    0.2365898 0.15                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
249058 ASASSN-V_J041302.96+325129.4 ROT  SR   0.993667                66.3321                 0.438  63.262333  32.858167 ATO J063.2623+32.8581         LP* ZTF J041302.96+325129.4      SR               68.05881760                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
701456 ASASSN-V J025341.60+701735.7 DSCT EW   0.993649                 0.2098                 0.637  43.423333  70.293250 ATO J043.4233+70.2932         EB* WISE J025341.5+701735        EW                0.29550210 J025341.60+701735.7 HADS   0.1477506 0.49                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
706580 ASASSN-V J071631.34-224853.7 DSCT EW   0.993611                 0.1681                 0.671 109.130583 -22.814917 ATO J109.1301-22.8142         EB* Gaia DR3 5618094201329214592 E                 0.33610000 J071631.34-224853.7 HADS   0.1680506 0.44                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 10872 ASASSN-V J054232.06+435130.5 RRc  EW   0.993580                 0.1822                 0.472  85.633583  43.858472 ATO J085.6337+43.8577         EB* ZTF J054232.09+435128.0      EW                0.36443300 J054232.06+435130.5 RRc    0.1822214 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
306369 ASASSN-V J160111.72+372653.8 RRAB ROT  0.993555                 0.8511                 0.377 240.298833  37.448278 ZTF J160111.71+372653.5       BY* ZTF J160111.71+372653.5      BY                0.85110740 J160111.72+372653.8 RRAB   0.8510736 0.17                            ROT  RR   ROT        RR   ROT  2 1 MODEL_LIKELY_CORRECT
701366 ASASSN-V J052835.26+474032.1 DSCT EW   0.993548                 0.2088                 0.312  82.146917  47.675583 ATO J082.1474+47.6751         EB* ASASSN-V J052835.37+474030.7 EW                0.34534100 J052835.26+474032.1 HADS   0.1726689 0.21                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  7236 ASASSN-V J182339.47+765836.3 RRc  EW   0.993485                 0.3301                 0.543 275.914458  76.976750 NSVS   1133790                EB*                                                           J182339.47+765836.3 RRc    0.3300541 0.42                            EB   RR              RR   EB   1 1 CONFLICTING         
716432 ASASSN-V J163014.25-050001.9 DSCT EW   0.993427                 0.1503                 0.266 247.559375  -5.000528 ATO J247.5593-05.0005         EB* ZTF J163014.22-050001.9      EW                0.30063120 J163014.25-050001.9 HADS   0.1503138 0.15                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
702673 ASASSN-V J200215.12+135617.9 DSCT EW   0.993390                 0.1791                 0.335 300.563000  13.938306 ATO J300.5638+13.9380         EB* ZTF J200215.32+135617.0      EW                0.35814460 J200215.12+135617.9 HADS   0.1790740 0.23                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 12383 ASASSN-V J101139.81-485420.3 RRc  EW   0.993386                 0.2521                 0.715 152.915875 -48.905639 Gaia DR3 5407216598496329984  EB* WISE J101139.7-485415        EW|EA             0.50412000 J101139.81-485420.3 RRc    0.2520650 0.49                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 17733 ASASSN-V J195533.27+055757.7 RRc  EW   0.993352                 0.2420                 0.721 298.888625   5.966028 ATO J298.8892+05.9661         EB* ZTF J195533.41+055758.2      EW                0.48395620 J195533.27+055757.7 RRc    0.2419816 0.37                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  5479 ASASSN-V J231143.65+470850.8 RRc  EW   0.993341                 0.2082                 0.632 347.931875  47.147444 ATO J347.9318+47.1474         EB* WISE J231143.6+470850        EW                0.41638460 J231143.65+470850.8 RRc    0.2081921 0.38                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
709771 ASASSN-V J082819.32-350410.4 DSCT EW   0.993340                 0.1519                 0.465 127.080500 -35.069556 Gaia DR3 5543412657150772736  EB* WISE J082819.2-350410        EW                0.30383440 J082819.32-350410.4 HADS   0.1519169 0.30                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
716108 ASASSN-V J100830.34-633542.1 DSCT EW   0.993234                 0.1393                 0.416 152.126417 -63.595028 Gaia DR3 5252643680461785216  EB* ASASSN-V J100830.77-633543.4 HADS              0.13928500 J100830.34-633542.1 HADS   0.1392846 0.26                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
   434 ASASSN-V J183639.83+131838.0 RRc  EW   0.993224                 0.1933                 0.513 279.165958  13.310556 ATO J279.1659+13.3103         EB* WISE J183639.8+131837        EW                0.38661600 J183639.83+131838.0 RRc    0.1933048 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  2539 ASASSN-V J152218.63-614141.6 RRc  EW   0.993221                 0.2056                 0.142 230.577625 -61.694889 Gaia DR3 5875210013379436288  EB* ASASSN-V J152218.74-614141.3 RRc               0.20559900 J152218.63-614141.6 RRc    0.2055993 0.11                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
457504 ZTFJ200048.79+311515.2       EW   SR   0.993165                 0.9750                 0.395 300.203292  31.254222 ATO J300.2034+31.2543         LP* ZTF J200048.79+311515.2      EB               76.33326140                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
709108 ASASSN-V J185557.35-281512.3 DSCT EW   0.993067                 0.1607                 0.503 283.988958 -28.253417 Gaia DR3 6762035749643896832  EB* ASASSN-V J185557.38-281514.3 HADS              0.16071800 J185557.35-281512.3 HADS   0.1607182 0.25                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
  5432 ASASSN-V J194545.72-092050.0 RRc  EW   0.993017                 0.2088                 0.552 296.440500  -9.347222 ATO J296.4406-09.3472         EB* ZTF J194545.74-092050.0      EW                0.41759140 J194545.72-092050.0 RRc    0.2087952 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
257916 ASASSN-V_J203119.63+035141.4 ROT  SR   0.992939                95.3989                 0.427 307.831792   3.861500 ATO J307.8317+03.8614         LP* ZTF J203119.62+035141.4      SR               99.51422610                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
194292 ASASSN-V J185345.44+272702.9 ROT  SR   0.992902                89.0065                 0.173 283.439333  27.450806 ZTF J185345.47+272704.1       LP* ASASSN-V J185345.48+272704.0 ROT              89.12000000 J185345.44+272702.9 ROT   89.1151700 0.09                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
  5764 ASASSN-V J175018.42-495038.3 RRc  EW   0.992893                 0.1805                 0.260 267.576750 -49.843972 Gaia DR3 5947317394609641344  EB* ASASSN-V J175018.41-495038.4 RRc               0.18045800 J175018.42-495038.3 RRc    0.1804583 0.18                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
221011 ZTFJ192426.77-010945.1       ROT  RRc  0.992870                 0.3827                 0.620 291.111542  -1.162528 ZTF J192426.77-010945.1       RR* PS1-3PI J192426.77-010945.3  RRc               0.38266900                                                                      RR   ROT  RR              RR   2 0 MODEL_LIKELY_CORRECT
245580 ASASSN-V J193634.04+333104.5 ROT  SR   0.992819                40.5276                 0.261 294.141833  33.517917 2MASS J19363378+3331033       LP* HAT 199-13865                LPV                          J193634.04+333104.5 ROT   40.4376030 0.15                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
542714 ZTFJ190550.09+155047.4       EW   SR   0.992809                68.4984                 0.898 286.458708  15.846500 ZTF J190550.09+155047.4       LP* ZTF J190550.09+155047.4      EB              139.18418620                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
265088 ASASSN-V J205002.18+110722.4 ROT  SR   0.992734                72.1357                 0.530 312.509083  11.122889 ZTF J205002.17+110722.3       LP* ASASSN-V J205002.18+110722.4 SR               72.00000000 J205002.18+110722.4 ROT   71.9700000 0.32                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
165123 ZTFJ200344.60+083431.9       ROT  RRAB 0.992719                 0.5956                 1.177 300.935833   8.575528 ZTF J200344.60+083431.9       RR* PS1-3PI J200344.60+083432.1  RRAB              0.59548400                                                                      RR   ROT  RR              RR   2 0 MODEL_LIKELY_CORRECT
  9813 ASASSN-V J071836.06-290552.0 RRc  EW   0.992692                 0.2131                 0.314 109.650250 -29.097778 ATO J109.6512-29.0984         EB* Gaia DR3 5606531084214165248 E                 0.42626500 J071836.06-290552.0 RRc    0.2131320 0.16                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
709217 ASASSN-V J190241.40-205338.5 DSCT EW   0.992557                 0.1626                 0.327 285.672500 -20.894028 ATO J285.6733-20.8938         EB* Gaia DR3 4082307835810311168 E                 0.27964600 J190241.40-205338.5 HADS   0.1398222 0.25                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 13499 ASASSN-V J160713.37-353223.0 RRc  EW   0.992533                 0.1911                 0.402 241.805708 -35.539722 Gaia DR3 6034828139247346432  EB* ASASSN-V J160713.31-353222.9 RRc               0.19110600 J160713.37-353223.0 RRc    0.1911063 0.24                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  9608 ASASSN-V J110354.70-454150.9 RRc  EW   0.992485                 0.4187                 0.432 165.977917 -45.697472 Gaia DR3 5386779151226108928  EB* WISE J110354.6-454150        EW                0.83748930 J110354.70-454150.9 RRc    0.4187434 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
320101 ZTFJ185735.77+153021.7       EW   SR   0.992466                43.5099                 0.755 284.399042  15.506028 ZTF J185735.77+153021.7       LP* ZTF J185735.77+153021.7      EB                0.66517830                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
 11070 ASASSN-V J081138.66-413522.8 RRc  EW   0.992401                 0.2792                 0.355 122.911083 -41.589667 Gaia DR3 5533487296963447552  EB* ASASSN-V J081138.70-413523.6 RRc               0.27924300 J081138.66-413522.8 RRc    0.2792430 0.23                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
708936 ASASSN-V J154808.82-521545.1 DSCT EW   0.992398                 0.1577                 0.375 237.036750 -52.262528 Gaia DR3 5981979876650402816  EB* ASASSN-V J154808.83-521545.1 HADS              0.15770300 J154808.82-521545.1 HADS   0.1577032 0.22                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
170179 ASASSN-V_J044756.99+400344.1 ROT  SR   0.992252                56.8837                 0.480  71.987458  40.062250 ATO J071.9874+40.0622         LP* ZTF J044756.99+400344.1      SR               58.43643620                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
262591 ASASSN-V J205411.66+353803.4 ROT  SR   0.992222                52.7658                 0.255 313.548583  35.634278 ATO J313.5485+35.6342         LP* ASASSN-V J205411.66+353803.4 YSO                          J205411.66+353803.4 ROT   53.2748200 0.16                            LPV  ROT  YSO        ROT  LPV  1 1 CONFLICTING         
220127 ASASSN-V_J221706.71+404115.0 ROT  SR   0.992192                57.1104                 0.656 334.277958  40.687500 ATO J334.2779+40.6875         LP* ZTF J221706.70+404115.1      SR               56.66786250 J221706.72+404115.1 ROT   56.1018400 0.22                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
   580 ASASSN-V J172431.28-612032.2 RRc  EW   0.992156                 0.4404                 0.307 261.130333 -61.342278 UCAC4 144-194158              EB* WISE J172430.6-612033        EW                0.88073480 J172431.28-612032.2 RRc    0.4403746 0.21                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
756239 ZTFJ192803.38+320050.9       SR   RRAB 0.992096                 0.5028                 1.065 292.014083  32.014139 ZTF J192803.38+320050.9       RR* ZTF J192803.38+320050.9      SR               72.74539960                                                                      RR   LPV  LPV             RR   1 1 CONFLICTING         
483887 ASASSN-V J061237.74-441131.4 EW   RRc  0.991914                 0.2940                 1.174  93.157250 -44.192056 Gaia DR3 5568229596649753472  RR* ASASSN-V J061237.73-441131.5 RRc               0.29400100 J061237.74-441131.4 EW     0.5880078 0.56                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
709921 ASASSN-V J174450.20-490150.7 DSCT EW   0.991897                 0.1225                 1.229 266.209167 -49.030750 Gaia DR3 5948182504127927168  EB* ASASSN-V J174450.19-490149.7 HADS              0.12246100 J174450.20-490150.7 HADS   0.1224608 0.52                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
717920 ASASSN-V J061924.24+025718.4 DSCT EW   0.991847                 0.2355                 0.310  94.851000   2.955111 ATO J094.8510+02.9551         EB* ZTF J061924.24+025718.3      EW                0.32002380 J061924.24+025718.4 HADS   0.1600080 0.18                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  8830 ASASSN-V J073311.98+054936.6 RRc  EW   0.991839                 0.2140                 0.266 113.299917   5.826833 ATO J113.2999+05.8265         EB* ZTF J073311.98+054935.6      EW                0.42805020 J073311.98+054936.6 RRc    0.2140078 0.16                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  1523 ASASSN-V J194937.54+051342.2 RRc  EW   0.991782                 0.2142                 0.332 297.406417   5.228389 ATO J297.4068+05.2277         EB* ZTF J194937.63+051340.1      EW                0.42840080 J194937.54+051342.2 RRc    0.2142031 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 12418 ASASSN-V J061418.01+154826.0 RRc  EW   0.991693                 0.2197                 0.588  93.575042  15.807222 ATO J093.5749+15.8073         EB* ZTF J061417.97+154826.5      EW                0.43949940 J061418.01+154826.0 RRc    0.2197451 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 19619 ASASSN-V J192250.25+101647.1 RRc  EW   0.991681                 0.2028                 0.442 290.709375  10.279750 ATO J290.7099+10.2803         EB* ZTF J192250.38+101649.2      EW                0.40553980 J192250.25+101647.1 RRc    0.2027680 0.29                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
711742 ASASSN-V J210327.80+331529.5 DSCT EW   0.991628                 0.2756                 0.549 315.865833  33.258194 ATO J315.8656+33.2582         EB* WISE J210327.7+331529        EW                0.35517560 J210327.80+331529.5 HADS   0.1775886 0.43                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
699104 ASASSN-V J184809.10+152839.0 DSCT EW   0.991619                 0.1715                 0.342 282.037917  15.477500 ATO J282.0379+15.4777         EB* ZTF J184809.11+152839.8      EW                0.34302300 J184809.10+152839.0 HADS   0.1715130 0.24                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
591267 ASASSN-V J205734.37-625655.6 EW   RRc  0.991549                 0.4082                 1.081 314.393208 -62.948778 Gaia DR3 6450915641642546816  RR* ASASSN-V J205734.31-625656.4 EW                0.81644600 J205734.37-625655.6 EW     0.8164458 0.51                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
 12976 ASASSN-V J215743.09+490356.3 RRc  EW   0.991506                 0.2835                 0.227 329.429542  49.065639 ATO J329.4301+49.0655         EB* ZTF J215743.22+490355.8      EW                0.36163520 J215743.09+490356.3 RRc    0.1808196 0.15                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  9801 ASASSN-V J202310.95+234726.6 RRc  EW   0.991492                 0.2614                 0.240 305.795625  23.790722 ATO J305.7955+23.7908         EB* WISE J202310.9+234726        EW                0.52273680 J202310.95+234726.6 RRc    0.2613640 0.16                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
592073 ASASSN-V J180927.57+142539.5 EW   RRc  0.991459                 0.3683                 0.548 272.364875  14.427639 ATO J272.3647+14.4277         RR* PS1-3PI J180927.54+142540.0  RRc               0.32228200 J180927.57+142539.5 EW     0.7366230 0.46                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  7859 ASASSN-V J185557.34-242405.1 RRc  EW   0.991361                 0.2485                 0.385 283.988917 -24.401417 ATO J283.9883-24.4020         EB* Gaia DR3 4075201206807640064 E                 0.49701600 J185557.34-242405.1 RRc    0.2485081 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
208778 ASASSN-V J193746.60-005114.8 ROT  SR   0.991339                50.3500                 0.574 294.444167  -0.854111 ATO J294.4441-00.8544         LP* ZTF J193746.58-005115.7      SR               49.98303230 J193746.60-005114.8 ROT   50.2223360 0.29                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
166431 ASASSN-V J190651.91+345346.1 ROT  SR   0.991337                42.8259                 0.447 286.716292  34.896139 ZTF J190651.91+345346.2       LP* ZTF J190651.91+345346.2      SR               42.62924550 J190651.91+345346.1 ROT   42.8953000 0.29                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
706428 ASASSN-V J194530.41+191831.4 DSCT EW   0.991258                 0.2131                 0.247 296.376708  19.308722 ATO J296.3759+19.3081         EB* WISE J194530.2+191829        EW                0.29873620 J194530.41+191831.4 HADS   0.1493681 0.20                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
546136 ASASSN-V J051455.61-170521.9 EW   RRc  0.991229                 0.3311                 0.475  78.731708 -17.089417 ATO J078.7315-17.0895         RR* ASASSN-V J051455.56-170522.5 RRc               0.33112100 J051455.61-170521.9 EW     0.6622340 0.38                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  8088 ASASSN-V J225559.50+151655.3 RRc  EW   0.991156                 0.2855                 0.305 343.997917  15.282028 CRTS J225559.4+151655         EB* TSVSC1 TN-N003333033-10-67-2 EW                0.57105300 J225559.50+151655.3 RRc    0.2855234 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
444994 ASASSN-V J195259.53+624510.8 EW   RRc  0.991152                 0.3026                 0.852 298.248042  62.753000 ZTF J195259.52+624511.0       RR* PS1-3PI J195259.51+624511.0  RRc               0.30261000 J195259.53+624510.8 EW     0.6052200 0.60                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 10624 ASASSN-V J042521.73+685943.1 RRc  EW   0.991078                 0.2418                 0.633  66.340542  68.995306 ZTF J042521.65+685943.6       EB* WISE J042521.6+685943        EW                0.48363640 J042521.73+685943.1 RRc    0.2418177 0.46                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 18049 ASASSN-V J184242.44-244019.6 RRc  EW   0.991067                 0.1830                 0.327 280.676833 -24.672111 Gaia DR3 4076515741683099264  EB* ASASSN-V J184242.51-244020.4 RRc               0.18296900 J184242.44-244019.6 RRc    0.1829688 0.20                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
329329 ZTFJ144345.27+052543.1       EW   RRc  0.991037                 0.2769                 0.602 220.938625   5.428639 CRTS J144345.3+052542         RR* CSS_J144345.3+052542         RRD               0.27686380 J144345.30+052542.6 EW     0.7664814 0.63                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
702169 ASASSN-V J081743.21-242948.1 DSCT EW   0.990985                 0.1754                 0.604 124.430042 -24.496694 ATO J124.4300-24.4967         EB* Gaia DR3 5696316688340350336 E                 0.35086200 J081743.21-242948.1 HADS   0.1754328 0.35                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 23652 ASASSN-V J212707.84+450921.3 RRc  EW   0.990952                 0.2310                 0.435 321.782667  45.155917 ATO J321.7824+45.1559         EB* ZTF J212707.78+450921.2      EW                0.46196080 J212707.84+450921.3 RRc    0.2309794 0.27                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
172358 ZTFJ182710.93+031233.7       ROT  RRc  0.990897                 0.3039                 0.731 276.795542   3.209361 ZTF J182710.93+031233.7       RR* ZTF J182710.93+031233.7      RS                0.30387770                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
635915 ZTFJ190100.48-122526.8       EW   RRc  0.990779                 0.3552                 0.653 285.252000 -12.424111 ZTF J190100.48-122526.8       RR* ZTF J190100.48-122526.8      EW                0.71028180                                                                      RR   EB   EB              RR   1 1 CONFLICTING         
629479 ZTFJ031522.71+354208.7       EW   ROT  0.990763                 4.7776                 0.324  48.844625  35.702417 CRTS J031522.6+354208         RS* CSS_J031522.6+354208         RS                4.76201810 J031522.65+354208.8 ROT:             0.60                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
   868 ASASSN-V J001112.34+221409.0 RRc  EW   0.990746                 0.2516                 0.212   2.801417  22.235833 ATO J002.8015+22.2359         EB* ASAS J001113+2214.2          EC|RRc            0.50319700 J001112.34+221409.0 RRc    0.2516086 0.17                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
156873 ASASSN-V J225705.86+575043.8 ROT  SR   0.990662                51.9038                 0.593 344.274417  57.845500 ATO J344.2743+57.8453         LP* ZTF J225705.83+575043.2      SR               51.35843110 J225705.86+575043.8 ROT   51.9639130 0.22                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
 13189 ASASSN-V J163911.75-601230.9 RRc  EW   0.990652                 0.2059                 0.378 249.798958 -60.208583 Gaia DR3 5830903955343185152  EB* WISE J163912.1-601228        EW                0.41185650 J163911.75-601230.9 RRc    0.2059302 0.30                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  4257 ASASSN-V J212648.36+371758.8 RRc  EW   0.990620                 0.1896                 0.354 321.701500  37.299667 ATO J321.7014+37.2996         EB* ZTF J212648.34+371758.8      EW                0.37917200 J212648.36+371758.8 RRc    0.1895877 0.21                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  9120 ASASSN-V J185637.14+264724.1 RRc  EW   0.990587                 0.2956                 0.193 284.154750  26.790028 ZTF J185637.13+264724.1       EB* ASASSN-V J185637.15+264724.3 RRc               0.18566300 J185637.14+264724.1 RRc    0.1856634 0.15                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  3409 ASASSN-V J155031.11-244834.2 RRc  EW   0.990574                 0.2461                 0.947 237.629625 -24.809500 CRTS J155031.1-244834         EB* SSS_J155031.1-244834         EB|EW             0.49224800 J155031.11-244834.2 RRc    0.2461313 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
621130 ASASSN-V J220347.08+383420.0 EW   RRc  0.990512                 0.3865                 0.813 330.946167  38.572222 ATO J330.9461+38.5723         RR* ASASSN-V J220347.08+383420.3 RRc               0.38649100 J220347.08+383420.0 EW     0.7730070 0.55                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
203208 ASASSN-V_J182304.08+281828.7 ROT  SR   0.990388                57.8490                 0.360 275.767000  28.307972 ATO J275.7670+28.3079         LP* ZTF J182304.07+281828.7      SR               56.49925160                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
  9623 ASASSN-V J071851.90+055620.0 RRc  EW   0.990356                 0.4755                 0.327 109.716250   5.938889 ATO J109.7161+05.9388         EB* ZTF J071851.88+055619.7      EW                0.95104080 J071851.90+055620.0 RRc    0.4755234 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
351568 ASASSN-V J094027.03-175923.4 EW   RRc  0.990320                 0.3308                 1.219 145.112625 -17.989833 ATO J145.1129-17.9898         RR* PS1-3PI J094027.11-175923.3  RRc               0.33074900 J094027.03-175923.4 EW     0.6615818 0.55                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  7208 ASASSN-V J070248.89+195337.4 RRc  EW   0.990194                 0.3022                 0.381 105.703708  19.893722 ATO J105.7038+19.8937         EB* Gaia DR3 3365213945658644096 E                 0.46385400 J070248.89+195337.4 RRc    0.2319269 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  5720 ASASSN-V J212957.21+603803.4 RRc  EW   0.990060                 0.2316                 0.372 322.488375  60.634278 ATO J322.4883+60.6342         EB* WISE J212957.1+603803        EW                0.46312860 J212957.21+603803.4 RRc    0.2315649 0.27                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
541864 ZTFJ194700.97+101358.5       EW   RRc  0.990055                 0.3026                 0.642 296.754042  10.232917 ZTF J194700.97+101358.5       RR* PS1-3PI J194700.98+101358.5  RRc               0.23214300                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
  7268 ASASSN-V J131156.51-663633.7 RRc  EW   0.989896                 0.1891                 0.432 197.985458 -66.609361 Gaia DR3 5857807561801947136  EB* ASASSN-V J131156.31-663633.6 RRc               0.18913200 J131156.51-663633.7 RRc    0.1891322 0.32                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  9604 ASASSN-V J054938.63+215431.7 RRc  EW   0.989731                 0.2331                 0.266  87.410958  21.908806 ATO J087.4108+21.9088         EB* ZTF J054938.60+215431.7      EW                0.46620280 J054938.63+215431.7 RRc    0.2330976 0.13                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  9970 ASASSN-V J082155.09-461925.5 RRc  EW   0.989629                 0.2028                 0.227 125.479542 -46.323750 Gaia DR3 5516693665601132416  EB* WISE J082155.0-461925        EW                0.40561900 J082155.09-461925.5 RRc    0.2028100 0.18                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 15318 ASASSN-V J115112.49-532732.4 RRc  EW   0.989556                 0.2196                 0.823 177.802042 -53.459000 Gaia DR3 5344558351406477312  EB* ASASSN-V J115112.51-532733.5 RRc               0.21963700 J115112.49-532732.4 RRc    0.2196374 0.38                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
317241 ZTFJ211024.18+191617.7       EW   RRc  0.989358                 0.3681                 0.567 317.600750  19.271583 ATO J317.6007+19.2715         RR* ZTF J211024.18+191617.7      EW                0.73623580                                                                      RR   EB   EB              RR   1 1 CONFLICTING         
  5417 ASASSN-V J105133.17-651228.5 RRc  EW   0.989270                 0.1952                 0.513 162.888208 -65.207917 Gaia DR3 5239546813353556992  EB* ASASSN-V J105133.05-651228.4 RRc               0.19522700 J105133.17-651228.5 RRc    0.1952268 0.29                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
   936 ASASSN-V J184824.19+155748.7 RRc  EW   0.989207                 0.1807                 0.648 282.100792  15.963528 ATO J282.1005+15.9641         EB* ZTF J184824.13+155751.1      EW                0.36150080 J184824.19+155748.7 RRc    0.1807463 0.35                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
470709 ASASSN-V J165803.34+784730.6 EW   RRc  0.989192                 0.2674                 1.129 254.513917  78.791833 ZTF J165803.37+784730.6       RR* PS1-3PI J165803.39+784730.6  RRc               0.26745100 J165803.34+784730.6 EW     0.5348984 0.54                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
574929 ZTFJ131944.67+181826.3       EW   RRc  0.989155                 0.4123                 0.564 199.936125  18.307306 V* BG Com                     RR* BG Com                       RRc               0.41231000 J131944.63+181826.7 EW     0.8246140 0.58 BG Com    RRc   0.30535200 RR   EB   RR         EB   RR   3 1 MODEL_LIKELY_CORRECT
203982 ASASSN-V_J204311.78+103158.2 ROT  SR   0.988964                44.1767                 0.365 310.799083  10.532833 ZTF J204311.78+103158.2       LP* ZTF J204311.78+103158.2      SR               43.83547460                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
195558 ASASSN-V J094317.44-455459.4 ROT  SR   0.988866                40.5737                 0.167 145.822667 -45.916500 V* FI Vel                     LP* FI Vel                       RS               40.40000000 J094317.44-455459.4 ROT   40.0500200 0.07 FI Vel    L                LPV  ROT  ROT        ROT  LPV  2 2 CONFLICTING         
519382 ASASSN-V J012039.21-631836.8 EW   RRc  0.988861                 0.3771                 0.732  20.163375 -63.310222 OGLE SMC811.27.000547         RR* Gaia DR3 4715270600859204480 RRc               0.37706400 J012039.21-631836.8 EW     0.7541280 0.57                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
487714 ASASSN-V J180621.28-404132.1 EW   RRc  0.988823                 0.2826                 0.799 271.588667 -40.692250 OGLE BLG-RRLYR-56668          RR* ASASSN-V J180621.26-404131.9 EW                0.56521300 J180621.28-404132.1 EW     0.5652126 0.51                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
 15374 ASASSN-V J163818.72-573022.4 RRc  EW   0.988823                 0.2387                 0.562 249.578000 -57.506222 Gaia DR3 5927299097501078272  EB* ASASSN-V J163818.77-573020.4 RRc               0.23866500 J163818.72-573022.4 RRc    0.2386653 0.25                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 13570 ASASSN-V J111400.98-530900.5 RRc  EW   0.988560                 0.3908                 0.308 168.504083 -53.150139 Gaia DR3 5347623995980104704  EB* ASASSN-V J111401.11-530901.7 RRc               0.39077300 J111400.98-530900.5 RRc    0.3907730 0.21                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
166255 ASASSN-V J195542.46+415022.5 ROT  SR   0.988474                39.1132                 0.217 298.926917  41.839583 ZTF J195542.46+415022.5       LP* ZTF J195542.46+415022.5      SR               38.53796730 J195542.46+415022.5 ROT   39.1293330 0.13                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  9626 ASASSN-V J071827.32-110009.9 RRc  EW   0.988424                 0.2213                 0.653 109.613833 -11.002750 ATO J109.6139-11.0028         EB* ZTF J071827.33-110010.2      EW                0.44269520 J071827.32-110009.9 RRc    0.2213460 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
575978 ZTFJ193750.69+432223.7       EW   RRc  0.988413                 0.3414                 0.783 294.461208  43.373250 ZTF J193750.69+432223.7       RR* PS1-3PI J193750.69+432223.7  RRc               0.34134700                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
708312 ASASSN-V J185112.44-300827.1 DSCT EW   0.988163                 0.1795                 0.473 282.801833 -30.140861 Gaia DR3 6761257918214837760  EB* ASASSN-V J185112.27-300827.9 HADS              0.17947600 J185112.44-300827.1 HADS   0.1794758 0.22                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
 13728 ASASSN-V J063247.78-243732.3 RRc  EW   0.988131                 0.2262                 0.255  98.199083 -24.625639 CRTS J063247.7-243732         EB* SSS_J063247.7-243732         EB|EW             0.45243000 J063247.78-243732.3 RRc    0.2262164 0.17                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
703879 ASASSN-V J195007.44+171039.5 DSCT EW   0.988062                 0.2192                 0.457 297.531000  17.177639 ATO J297.5307+17.1775         EB* ZTF J195007.36+171039.1      EW                0.30462620 J195007.44+171039.5 HADS   0.1523122 0.34                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
709679 ASASSN-V J214758.85+593543.4 DSCT EW   0.988061                 0.2691                 0.685 326.995208  59.595389 ATO J326.9946+59.5950         EB* WISE J214758.7+593542        EW                0.34973240 J214758.85+593543.4 HADS   0.1748628 0.26                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
711636 ASASSN-V J041430.22+500836.6 DSCT EW   0.988017                 0.2788                 0.717  63.625917  50.143500 ATO J063.6260+50.1433         EB* ZTF J041430.25+500836.1      EW                0.35778280 J041430.22+500836.6 HADS   0.1788899 0.33                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
174908 ASASSN-V J085310.67-685202.7 ROT  SR   0.987995                60.3882                 0.296 133.294458 -68.867417 2MASS J08531050-6852033       LP* ASAS J085311-6852.1          MISC            116.10000000 J085310.67-685202.7 ROT   60.4709700 0.17                            LPV  ROT  MISC       ROT  LPV  1 1 CONFLICTING         
454705 ZTFJ212800.50+300158.6       EW   SR   0.987991                82.0756                 1.572 322.002083  30.032944 ATO J322.0020+30.0329         LP* ASASSN-V J212800.50+300158.6 L                            J212800.50+300158.6 L                0.69                            LPV  EB   LPV        LPV  LPV  3 0 MODEL_LIKELY_CORRECT
533633 ASASSN-V J183623.65+154735.7 EW   RRc  0.987982                 0.3411                 0.685 279.098542  15.793250 ATO J279.0984+15.7932         RR* PS1-3PI J183623.63+154735.7  RRc               0.34110000 J183623.65+154735.7 EW     0.6821938 0.46                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
519679 ASASSN-V J150120.10+763453.7 EW   RRc  0.987945                 0.3581                 1.596 225.333750  76.581583 Gaia DR3 1701932060065636224  RR* PS1-3PI J150120.02+763454.0  RRc               0.35813600 J150120.10+763453.7 EW     0.7162502 0.65                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  7718 ASASSN-V J160836.20-392623.5 RRc  EW   0.987861                 0.2081                 0.320 242.150833 -39.439861 Gaia DR3 5997021023921099648  EB* WISE J160836.1-392623        EW                0.41677040 J160836.20-392623.5 RRc    0.2081450 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
706274 ASASSN-V J170820.76-585729.8 DSCT EW   0.987817                 0.1602                 0.547 257.086500 -58.958278 Gaia DR3 5915102322406891776  EB* ASASSN-V J170820.94-585730.2 HADS              0.16023400 J170820.76-585729.8 HADS   0.1602338 0.29                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
  2887 ASASSN-V J115853.23-673808.2 RRc  EW   0.987724                 0.2192                 0.264 179.721792 -67.635611 Gaia DR3 5236007863387008256  EB* WISE J115853.3-673805        EW                0.43844260 J115853.23-673808.2 RRc    0.2192210 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
370977 ASASSN-V J171744.49+153140.2 EW   RRc  0.987623                 0.3338                 1.050 259.435375  15.527833 ATO J259.4354+15.5279         RR* PS1-3PI J171744.49+153140.4  RRc               0.33378400 J171744.49+153140.2 EW     0.6675764 0.57                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 11854 ASASSN-V J180847.96-485050.0 RRc  EW   0.987527                 0.2094                 0.357 272.199833 -48.847222 Gaia DR3 6706379501838564224  EB* ASASSN-V J180848.01-485049.3 RRc               0.20942300 J180847.96-485050.0 RRc    0.2094232 0.18                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
167273 ASASSN-V J195306.19+463157.8 ROT  SR   0.987473                94.6161                 0.288 298.275792  46.532722 ASAS J195306+4632.0           LP* ASAS J195306+4632.0          LPV              97.50000000 J195306.19+463157.8 ROT   93.4161400 0.17                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
231697 ASASSN-V J051906.74+365121.0 ROT  SR   0.987444              1110.8022                 0.218  79.778083  36.855833 ZTF J051906.72+365120.6       LP* NSVS 6869047                 SRD              75.70000000 J051906.74+365121.0 ROT   83.6511800 0.12                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  3588 ASASSN-V J093151.03-585832.3 RRc  EW   0.987400                 0.1955                 0.296 142.962625 -58.975639 Gaia DR3 5305576953359161344  EB* ASASSN-V J093151.17-585832.5 RRc               0.19552800 J093151.03-585832.3 RRc    0.1955276 0.23                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
154500 ASASSN-V J195306.33+463157.9 ROT  SR   0.987147                94.6161                 0.290 298.276375  46.532750 ASAS J195306+4632.0           LP* ASAS J195306+4632.0          LPV              97.50000000 J195306.33+463157.9 ROT   94.6141000 0.19                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
497740 ASASSN-V J081120.91+863859.5 EW   RRc  0.987002                 0.3540                 0.727 122.837125  86.649861 [SHM2017] J122.83817+86.64982 RR* PS1-3PI J081121.16+863859.3  RRc               0.35403900 J081120.91+863859.5 EW     0.7080686 0.46                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  3139 ASASSN-V J202040.44-720742.5 RRc  EW   0.986932                 0.2140                 1.617 305.168500 -72.128472 Gaia DR3 6373984427955694080  EB* WISE J202040.5-720742        EW                0.42804220 J202040.44-720742.5 RRc    0.2140212 0.30                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
   327 ASASSN-V J070836.50-332938.5 RRc  EW   0.986871                 0.1959                 0.530 107.152083 -33.494028 Gaia DR3 5602956812423620736  EB* ASASSN-V J070836.51-332940.3 RRc               0.19592400 J070836.50-332938.5 RRc    0.1959235 0.22                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 18562 ASASSN-V J173301.03-433406.2 RRc  EW   0.986803                 0.2019                 0.647 263.254292 -43.568389 Gaia DR3 5958480152108816768  EB* ASASSN-V J173301.23-433406.8 RRc               0.20189700 J173301.03-433406.2 RRc    0.2018966 0.31                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
707020 ASASSN-V J194944.74+155105.3 DSCT EW   0.986756                 0.1671                 0.352 297.436417  15.851472 ATO J297.4365+15.8510         EB* ZTF J194944.79+155103.6      EW                0.33414120 J194944.74+155105.3 HADS   0.1670698 0.23                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
  4855 ASASSN-V J201830.60+210859.4 RRc  EW   0.986699                 0.1839                 0.719 304.627500  21.149833 ATO J304.6271+21.1498         EB* CzeV2479                     EW                0.36770400 J201830.60+210859.4 RRc    0.1838920 0.29                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
240280 ASASSN-V_J065840.08+460320.7 ROT  SR   0.986668                48.4597                 0.277 104.667000  46.055750 ZTF J065840.07+460320.8       LP* ZTF J065840.07+460320.8      SR               48.77374460                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
624654 ASASSN-V J010144.65-814042.9 EW   RRc  0.986597                 0.3179                 0.773  15.436042 -81.678583 OGLE SMC831.06.000016         RR* Gaia DR3 4630191696772470656 RRc               0.31791900 J010144.65-814042.9 EW     0.6358430 0.44                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  2867 ASASSN-V J195932.50+090812.5 RRc  EW   0.986588                 0.2016                 0.308 299.885417   9.136806 ATO J299.8853+09.1368         EB* ZTF J195932.47+090812.5      EW                0.40325500 J195932.50+090812.5 RRc    0.2016290 0.18                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8078 ASASSN-V J141251.48-572903.7 RRc  EW   0.986476                 0.1857                 0.542 213.214500 -57.484361 Gaia DR3 5892194306898708736  EB* WISE J141251.5-572904        EW                0.37146270 J141251.48-572903.7 RRc    0.1857318 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8108 ASASSN-V J185751.78-135457.1 RRc  EW   0.986395                 0.2166                 0.389 284.465750 -13.915861 Gaia DR3 4102259092788683520  EB* ASASSN-V J185751.83-135457.2 RRc               0.21656500 J185751.78-135457.1 RRc    0.2165647 0.19                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  3085 ASASSN-V J003409.69+571222.5 RRc  EW   0.986338                 0.3737                 0.248   8.540375  57.206250 ZTF J003409.32+571224.8       EB* WISE J003409.3+571224        EW                0.74728920 J003409.69+571222.5 RRc    0.3736544 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  1596 ASASSN-V J125427.69-723253.2 RRc  EW   0.986288                 0.1890                 0.352 193.615375 -72.548111 Gaia DR3 5841913017356211072  EB* WISE J125427.6-723253        EW                0.37807890 J125427.69-723253.2 RRc    0.1890374 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
228109 ASASSN-V J220405.17+573436.0 ROT  SR   0.986233                77.8931                 0.470 331.021542  57.576667 ATO J331.0215+57.5766         LP* ASASSN-V J220405.17+573436.0 SR               78.20000000 J220405.17+573436.0 ROT   78.2400000 0.33                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
 17113 ASASSN-V J055713.32+083033.8 RRc  EW   0.986136                 0.2588                 0.197  89.305500   8.509389 ZTF J055713.46+083030.7       EB* ZTF J055713.46+083030.7      EW                0.51766700 J055713.32+083033.8 RRc    0.2588253 0.15                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8037 ASASSN-V J063634.56+293010.0 RRc  EW   0.986114                 0.2568                 0.356  99.144000  29.502778 ATO J099.1439+29.5027         EB* ZTF J063634.55+293009.9      EW                0.51361020 J063634.56+293010.0 RRc    0.2568024 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8746 ASASSN-V J193506.72-090121.2 RRc  EW   0.985924                 0.2975                 0.456 293.778000  -9.022556 ATO J293.7780-09.0225         EB* ZTF J193506.73-090121.1      EW                0.59501000 J193506.72-090121.2 RRc    0.2974980 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  7939 ASASSN-V J100804.02-455645.6 RRc  EW   0.985922                 0.2562                 0.185 152.016750 -45.946000 Gaia DR3 5414505501587218048  EB* ASASSN-V J100804.15-455644.3 RRc               0.25619200 J100804.02-455645.6 RRc    0.2561916 0.14                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
161947 ASASSN-V J185126.01-132623.5 ROT  SR   0.985591                54.3761                 0.317 282.858375 -13.439861 ATO J282.8585-13.4398         LP* ZTF J185126.04-132623.3      SR               54.71876670 J185126.01-132623.5 ROT   54.6055000 0.19                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
601917 ASASSN-V J071218.09+704459.0 EW   RRc  0.985586                 0.3458                 1.525 108.075375  70.749722 ZTF J071218.08+704459.2       RR* PS1-3PI J071218.09+704459.2  RRc               0.34584500 J071218.09+704459.0 EW     0.6916486 0.63                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 12231 ASASSN-V J204348.64+024536.3 RRc  EW   0.985534                 0.2679                 0.340 310.952667   2.760083 TYC  515-1675-1               EB* ASAS J204349+0245.6          RRc|EC            0.26790200 J204348.64+024536.3 RRc    0.2679064 0.23                            EB   RR   RRc|EC     RR   EB   1 1 CONFLICTING         
429829 ASASSN-V J115829.49+774813.9 EW   RRc  0.985532                 0.2919                 1.360 179.622875  77.803861 ZTF J115829.98+774813.4       RR* Gaia DR2 1080791793774101888 RRc               0.29190560 J115829.49+774813.9 EW     0.5838082 0.68                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 11133 ASASSN-V J154305.68-615757.6 RRc  EW   0.985502                 0.2126                 0.304 235.773667 -61.966000 Gaia DR3 5827294018175790464  EB* WISE J154305.8-615800        EW                0.42468000 J154305.68-615757.6 RRc    0.2125926 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
246366 ASASSN-V_J233939.25+372117.8 ROT  SR   0.985403                51.6362                 0.573 354.913542  37.354944 ATO J354.9135+37.3549         LP* ZTF J233939.24+372117.8      SR               52.46358440                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
  2801 ASASSN-V J163708.46+524129.0 RRc  EW   0.985402                 0.4612                 0.281 249.285250  52.691389 ATO J249.2853+52.6915         EB* ROTSE1 J163708.48+524129.0   EW                0.92245500 J163708.46+524129.0 RRc    0.4612140 0.17                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10643 ASASSN-V J155201.50-460650.7 RRc  EW   0.985321                 0.2063                 0.783 238.006250 -46.114083 Gaia DR3 5987809482986077440  EB* WISE J155201.4-460649        EW                0.41251620 J155201.50-460650.7 RRc    0.2062593 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
642376 ZTFJ214711.60+245435.2       EW   RRc  0.985311                 0.3350                 0.803 326.798333  24.909778 ZTF J214711.60+245435.2       RR* PS1-3PI J214711.60+245435.1  RRc               0.33493900                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
274747 ASASSN-V J215502.43+363406.8 CEP  ROT  0.984829                 4.2256                 0.598 328.760125  36.568556 ZTF J215502.42+363406.9       RS* ZTF J215502.42+363406.9      RS                4.21876270 J215502.43+363406.8 CWB    4.2250990 0.27                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
  4848 ASASSN-V J211637.56+404029.5 RRc  EW   0.984824                 0.4564                 0.479 319.156500  40.674861 ATO J319.1562+40.6747         EB* WISE J211637.5+404029        EW                0.91283220 J211637.56+404029.5 RRc    0.4564170 0.41                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
512921 ASASSN-V J190046.58-280105.4 EW   RRc  0.984823                 0.3173                 0.752 285.194083 -28.018167 Gaia DR3 6763364376317679360  RR* PS1-3PI J190046.68-280103.9  RRc               0.46544500 J190046.58-280105.4 EW     0.6346788 0.43                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
385228 ASASSN-V J184944.28-334956.1 EW   RRc  0.984759                 0.2814                 0.713 282.434500 -33.832250 OGLE BLG-RRLYR-66942          RR* ASASSN-V J184944.32-334955.3 EW                0.56282100 J184944.28-334956.1 EW     0.5628210 0.52                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
 18967 ASASSN-V J222535.02+502641.6 RRc  EW   0.984696                 0.2638                 0.266 336.395917  50.444889 ATO J336.3963+50.4449         EB* ZTF J222535.11+502641.9      EW                0.52769800 J222535.02+502641.6 RRc    0.2638490 0.14                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
176652 ZTFJ033233.37+783045.2       ROT  RRc  0.984668                 0.3611                 0.829  53.139042  78.512556 Gaia DR3 555321335590731392   RR* ZTF J033233.37+783045.2      BY                0.36104520                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
  3487 ASASSN-V J095448.55-712359.3 RRc  EW   0.984663                 0.2773                 0.302 148.702292 -71.399806 UCAC4 094-019447              EB* WISE J095448.4-712359        EW                0.55455850 J095448.55-712359.3 RRc    0.2772824 0.25                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 16588 ASASSN-V J124208.20-661822.8 RRc  EW   0.984563                 0.2715                 0.338 190.534167 -66.306333 Gaia DR3 5859953086950593280  EB* ASASSN-V J124208.20-661823.6 RRc               0.27152100 J124208.20-661822.8 RRc    0.2715212 0.21                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
703268 ASASSN-V J170746.60-535342.0 DSCT EW   0.984502                 0.1538                 0.447 256.944167 -53.895000 Gaia DR3 5923817287772647680  EB* WISE J170746.3-535342        EW                0.30796090 J170746.60-535342.0 HADS   0.1538504 0.33                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 11452 ASASSN-V J125229.28-553208.4 RRc  EW   0.984458                 0.1963                 0.294 193.122000 -55.535667 Gaia DR3 6061682684280260992  EB* WISE J125229.7-553209        EW                0.39250860 J125229.28-553208.4 RRc    0.1962542 0.22                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
399776 ZTFJ204721.53+224145.0       EW   SR   0.984287               157.9275                 1.226 311.839708  22.695833 ATO J311.8396+22.6958         LP* ZTF J204721.53+224145.0      EB:             329.23238900                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
177635 ASASSN-V J015724.50+481657.4 ROT  SR   0.984256                 0.9752                 0.379  29.352083  48.282611 ZTF J015724.50+481657.5       LP* ZTF J015724.50+481657.5      SR               43.68978850 J015724.50+481657.4 ROT   44.0129800 0.15                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
623512 ZTFJ212617.90+404550.1       EW   SR   0.984242                89.2158                 1.289 321.574583  40.763917 ATO J321.5747+40.7640         LP* ASASSN-V J212617.91+404550.2 L                            J212617.91+404550.2 L                1.25                            LPV  EB   LPV        LPV  LPV  3 0 MODEL_LIKELY_CORRECT
165794 ASASSN-V J215923.07+674256.7 ROT  SR   0.984216                68.0614                 0.610 329.846125  67.715750 ZTF J215922.99+674256.9       LP* ASASSN-V J215923.01+674257.0 ROT              67.83000000 J215923.07+674256.7 ROT   67.8317700 0.16                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
699392 ASASSN-V J172949.02-562811.6 DSCT EW   0.984096                 0.1793                 0.226 262.454250 -56.469889 Gaia DR3 5919377429757241472  EB* WISE J172948.7-562810        EW                0.35900170 J172949.02-562811.6 HADS   0.1793249 0.15                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
699270 ASASSN-V J101702.09-675822.9 DSCT EW   0.984076                 0.1609                 0.241 154.258708 -67.973028 Gaia DR3 5244664971241745792  EB* WISE J101702.1-675821        EW|EA             0.32185340 J101702.09-675822.9 DSCT   0.1609286 0.13                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
253745 ASASSN-V J110058.72+281433.0 ROT  SR   0.984055                49.8603                 0.564 165.244667  28.242500 ZTF J110058.72+281432.9       LP* ASASSN-V J110058.72+281433.0 SR               50.20000000 J110058.72+281433.0 ROT   50.1800000 0.26                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
    76 ASASSN-V J173343.04-152525.1 RRc  EW   0.984034                 0.3286                 0.528 263.429333 -15.423639 ATO J263.4293-15.4229         EB* Gaia DR3 4125143778068283648 E                 0.65725000 J173343.04-152525.1 RRc    0.3286200 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
644925 ZTFJ172245.09+083845.8       EW   ROT  0.983993                 5.4192                 0.185 260.687875   8.646056 CRTS J172245.0+083846         RS* CSS_J172245.0+083846         RS                5.42443320 J172245.08+083845.9 ROT    5.4235687 0.16                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
426545 ASASSN-V J201606.54-194643.7 EW   RRc  0.983713                 0.3497                 1.065 304.027250 -19.778806 ATO J304.0270-19.7789         RR* PS1-3PI J201606.49-194644.2  RRc               0.34969500 J201606.54-194643.7 EW     0.6993966 0.55                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 14661 ASASSN-V J200855.33+500230.8 RRc  EW   0.983689                 0.2703                 0.457 302.230542  50.041889 ATO J302.2305+50.0419         EB* ZTF J200855.32+500230.8      EW                0.42529630 J200855.33+500230.8 RRc    0.2126480 0.38                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  4978 ASASSN-V J164808.75-250906.1 RRc  EW   0.983664                 0.1809                 0.269 252.036458 -25.151694 Gaia DR3 6046709019528261760  EB* ASASSN-V J164808.75-250910.3 RRc               0.18093300 J164808.75-250906.1 RRc    0.1809335 0.14                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 20135 ASASSN-V J172622.74-471322.4 RRc  EW   0.983637                 0.2735                 0.438 261.594750 -47.222889 Gaia DR3 5950303599515170816  EB* ASASSN-V J172622.47-471321.5 RRc               0.27350200 J172622.74-471322.4 RRc    0.2735022 0.28                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
396721 ZTFJ180753.04+215852.1       EW   RRc  0.983306                 0.2904                 0.634 271.971000  21.981139 ATO J271.9710+21.9811         RR* Gaia DR2 4576441899061929984 EW                0.58087520                                                                      RR   EB   EB              RR   1 1 CONFLICTING         
715996 ASASSN-V J192648.04+101241.8 DSCT EW   0.983142                 0.2151                 0.357 291.700167  10.211611 ZTF J192648.29+101242.2       EB* WISE J192648.3+101242        EW                0.35382800 J192648.04+101241.8 HADS   0.1769159 0.30                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
490403 ASASSN-V J185327.65+453200.9 EW   RRc  0.982900                 0.2736                 0.651 283.365208  45.533583 ATO J283.3651+45.5335         RR* KID 9137819                  RRc               0.27355300 J185327.65+453200.9 EW     0.5470952 0.48                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
177591 ASASSN-V J205053.08+001921.8 ROT  SR   0.982866              4426.0360                 0.473 312.721167   0.322722 ZTF J205053.06+001923.7       LP* CSS_J205053.1+001923         RS:                          J205053.08+001921.8 ROT    0.9968740 0.38                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
 18290 ASASSN-V J043231.75+584354.6 RRc  EW   0.982822                 0.3174                 0.312  68.132292  58.731833 ATO J068.1319+58.7317         EB* ZTF J043231.66+584354.4      EW                0.38811920 J043231.75+584354.6 RRc    0.1940622 0.16                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
273124 ZTFJ212343.50-204016.5       CEP  RRAB 0.982800                 1.4641                 0.633 320.931250 -20.671250 CRTS J212343.4-204017         RR* SSS_J212343.4-204017         RRAB              0.59304700 J212343.42-204017.4 VAR              0.89                            RR   CEP  RR         VAR  RR   2 0 MODEL_LIKELY_CORRECT
  1207 ASASSN-V J202556.94+095426.5 RRc  EW   0.982740                 0.2906                 0.314 306.487250   9.907361 ATO J306.4872+09.9074         EB* ASASSN-V J202556.93+095426.8 EW                0.36738400 J202556.94+095426.5 RRc    0.1836933 0.21                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
   282 ASASSN-V J200213.45+445705.0 RRc  EW   0.982580                 0.3877                 0.814 300.556042  44.951389 ATO J300.5563+44.9511         EB* WISE J200213.5+445704        EW                0.77530660 J200213.45+445705.0 RRc    0.3876562 0.36                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
274497 ASASSN-V J224939.18+543238.9 CEP  ROT  0.982572                 9.0071                 0.425 342.413250  54.544139 ATO J342.4132+54.5441         RS* ZTF J224939.18+543238.9      RS                8.99000610 J224939.18+543238.9 CWA    9.0104010 0.20                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
413185 ASASSN-V J184005.16-340726.8 EW   RRc  0.982385                 0.2887                 0.688 280.021500 -34.124111 OGLE BLG-RRLYR-64772          RR* ASASSN-V J184005.21-340727.4 EW                0.57740000 J184005.16-340726.8 EW     0.5773998 0.48                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
449948 ASASSN-V J211928.62+232106.2 EW   RRc  0.982321                 0.3208                 2.436 319.869250  23.351722 ZTF J211928.62+232106.2       RR* V0603 Vul                    RRc               0.32084100 J211928.62+232106.2 EW     0.6416762 0.48 V0603 Vul RRc   0.32084100 RR   EB   RR         EB   RR   3 1 MODEL_LIKELY_CORRECT
398699 ZTFJ182931.30+113720.3       EW   RRc  0.982289                 0.3446                 0.680 277.380417  11.622306 ZTF J182931.30+113720.3       RR* PS1-3PI J182931.31+113720.1  RRc               0.34464400                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
262388 ASASSN-V_J214945.65+474803.6 ROT  SR   0.982236                65.4959                 0.764 327.440208  47.801000 ATO J327.4402+47.8010         LP* ZTF J214945.65+474803.7      SR               67.94258730                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
  3649 ASASSN-V J035646.22+572820.1 RRc  EW   0.982130                 0.4029                 0.326  59.192583  57.472250 ATO J059.1924+57.4722         EB* WISE J035646.2+572819        EW                0.80573520 J035646.22+572820.1 RRc    0.4028682 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
246032 ASASSN-V_J182914.02+431229.2 ROT  SR   0.981967                42.8116                 0.455 277.308417  43.208111 ZTF J182914.02+431229.2       LP* ZTF J182914.02+431229.2      SR               42.40889870                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
191312 ASASSN-V J075145.47+460254.9 ROT  SR   0.981821                 0.9836                 0.315 117.939458  46.048583 ZTF J075145.41+460254.2       LP* HR Lyn                       SRD              67.00000000 J075145.47+460254.9 ROT   77.6289750 0.12 HR Lyn    SRD: 67.00000000 LPV  ROT  LPV        ROT  LPV  3 1 MODEL_LIKELY_CORRECT
  2117 ASASSN-V J191207.84+003928.7 RRc  EW   0.981644                 0.2946                 0.623 288.032667   0.657972 ATO J288.0326+00.6579         EB* ZTF J191207.83+003928.7      EW                0.58915860 J191207.84+003928.7 RRc    0.2945884 0.37                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 15524 ASASSN-V J091001.75+411227.9 RRc  EW   0.981593                 0.2295                 0.238 137.507292  41.207750 TYC 2987-375-1                EB* NSVS 4832303                 EW                0.45900652 J091001.75+411227.9 RRc    0.2295100 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 16369 ASASSN-V J094812.83-603151.3 RRc  EW   0.981564                 0.3600                 0.425 147.053458 -60.530917 Gaia DR3 5257047980451394944  EB* ASASSN-V J094812.81-603151.3 RRc               0.35995000 J094812.83-603151.3 RRc    0.3599502 0.32                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 15303 ASASSN-V J062756.30+220027.9 RRc  EW   0.981473                 0.3009                 0.258  96.984583  22.007750 ATO J096.9844+22.0076         EB* ZTF J062756.25+220027.6      EW                0.60181940 J062756.30+220027.9 RRc    0.3008999 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
378485 ASASSN-V J070229.84+713815.6 EW   RRAB 0.981463                 0.5650                 1.437 105.624333  71.637667 ZTF J070229.54+713816.4       RR* PS1-3PI J070229.51+713816.2  RRAB              0.56497900 J070229.84+713815.6 EW     1.1299740 0.83                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
708177 ASASSN-V J173455.99-564246.1 DSCT EW   0.981425                 0.1756                 0.404 263.733292 -56.712806 Gaia DR3 5919326439916335360  EB* ASASSN-V J173455.94-564245.5 HADS              0.17555200 J173455.99-564246.1 HADS   0.1755516 0.23                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
  5062 ASASSN-V J213029.05+642618.3 RRc  EW   0.981088                 0.3511                 0.198 322.621042  64.438417 ZTF J213029.01+642614.8       EB* ASASSN-V J213029.06+642616.9 RRc               0.35113200 J213029.05+642618.3 RRc    0.3511318 0.15                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
256499 ASASSN-V J200627.44+475642.1 ROT  SR   0.981062                42.7747                 0.697 301.614333  47.945028 ZTF J200627.25+475642.9       LP* ZTF J200627.25+475642.9      SR               43.09526930 J200627.44+475642.1 ROT   42.7089920 0.30                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
260961 ASASSN-V_J201008.73+150258.3 ROT  SR   0.980754                57.6465                 0.308 302.536375  15.049528 ATO J302.5363+15.0495         LP* ZTF J201008.72+150258.3      SR               57.99840000                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
266724 ASASSN-V_J183854.19+485206.6 ROT  SR   0.980681                50.6565                 0.443 279.725792  48.868500 ZTF J183854.19+485206.6       LP* ZTF J183854.19+485206.6      SR               51.15593370 J183854.04+485205.4 ROT   51.3606950 0.24                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
 13696 ASASSN-V J193032.25+315611.7 RRc  EW   0.980366                 0.3708                 0.604 292.634375  31.936583 ATO J292.6343+31.9365         EB* ASASSN-V J193032.25+315611.7 EB                0.74169630 J193032.25+315611.7 RRc    0.3708520 0.33                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
216332 ASASSN-V J185213.56+131423.6 ROT  SR   0.979870                53.0479                 0.221 283.056500  13.239889 ZTF J185213.56+131424.3       LP* ASAS J185214+1314.5          MISC             52.36696600 J185213.56+131423.6 ROT   52.8000200 0.13                            LPV  ROT  MISC       ROT  LPV  1 1 CONFLICTING         
  1799 ASASSN-V J052616.84-604741.3 RRc  EW   0.979718                 0.2240                 0.828  81.570167 -60.794806 Gaia DR3 4758032669649062144  EB* ASASSN-V J052616.84-604741.4 RRc               0.22402800 J052616.84-604741.3 RRc    0.2240283 0.30                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  2195 ASASSN-V J045759.05+400958.8 RRc  EW   0.979579                 0.3257                 0.427  74.496042  40.166333 ATO J074.4963+40.1661         EB* WISE J045759.1+400958        EW                0.49108900 J045759.05+400958.8 RRc    0.2455398 0.35                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
399248 ASASSN-V J152853.07-235608.0 EW   RRc  0.979573                 0.3263                 1.099 232.221125 -23.935556 CRTS J152853.3-235604         RR* SSS_J152853.3-235604         RRc               0.32633800 J152853.07-235608.0 EW     0.6526560 0.51                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  9617 ASASSN-V J222755.00+491458.2 RRc  EW   0.979466                 0.2947                 0.326 336.979167  49.249500 ATO J336.9792+49.2495         EB* WISE J222755.0+491458        EW                0.58947420 J222755.00+491458.2 RRc    0.2947403 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
165934 ASASSN-V J182129.50+101532.5 ROT  SR   0.979425                82.4671                 0.577 275.372917  10.259028 ATO J275.3732+10.2591         LP* ZTF J182129.56+101532.9      SR               83.06346740 J182129.50+101532.5 ROT   82.4365100 0.16                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  4280 ASASSN-V J184309.32+102013.3 RRc  EW   0.979342                 0.2848                 0.420 280.788833  10.337028 ATO J280.7889+10.3373         EB* WISE J184309.3+102014        EW                0.56961080 J184309.32+102013.3 RRc    0.2848096 0.36                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  8060 ASASSN-V J163214.53-572006.5 RRc  EW   0.979237                 0.2364                 0.365 248.060542 -57.335139 Gaia DR3 5928089337126983936  EB* WISE J163214.2-572004        EW                0.47333030 J163214.53-572006.5 RRc    0.2363540 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
704549 ASASSN-V J180201.72+153528.4 DSCT EW   0.979207                 0.1554                 0.993 270.507167  15.591222 ATO J270.5074+15.5914         EB* ZTF J180201.75+153528.9      EW                0.31088820 J180201.72+153528.4 HADS   0.1554439 0.23                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
356494 ASASSN-V J161552.39-100824.8 EW   RRc  0.979174                 0.3891                 0.904 243.968292 -10.140222 ATO J243.9683-10.1403         RR* PS1-3PI J161552.39-100825.1  RRc               0.38914700 J161552.39-100824.8 EW     0.7781294 0.49                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
534343 ZTFJ175127.35+265715.9       EW   RRc  0.978826                 0.3830                 0.671 267.863958  26.954417 ZTF J175127.35+265715.9       RR* PS1-3PI J175127.35+265715.8  RRc               0.38297200                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
 10912 ASASSN-V J105902.61-703154.0 RRc  EW   0.978821                 0.3947                 0.391 164.760875 -70.531667 Gaia DR3 5231517389151003136  EB* ASASSN-V J105902.81-703154.1 RRc               0.39468900 J105902.61-703154.0 RRc    0.3946894 0.32                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  2197 ASASSN-V J184021.58-253409.3 RRc  EW   0.978817                 0.2058                 0.383 280.089917 -25.569250 Gaia DR3 4076333570698720384  EB* ASASSN-V J184021.57-253409.6 RRc               0.20578300 J184021.58-253409.3 RRc    0.2057832 0.24                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
502714 ASASSN-V J223637.35-635238.8 EW   RRc  0.978533                 0.3354                 0.920 339.155625 -63.877444 DES J223637.28-635239.2       RR* ASASSN-V J223637.28-635239.3 RRc               0.33539000 J223637.35-635238.8 EW     0.6707846 0.50                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
323380 ASASSN-V J010257.34-842948.7 EW   RRc  0.978355                 0.3377                 0.640  15.738917 -84.496861 Gaia DR3 4617471171873063552  RR* ASASSN-V J010257.43-842948.9 RRc               0.33767700 J010257.34-842948.7 EW     0.6753938 0.40                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 15206 ASASSN-V J063303.65+113519.2 RRc  EW   0.978338                 0.7083                 0.399  98.265208  11.588667 ATO J098.2648+11.5887         EB* ZTF J063303.56+113519.5      EW                0.45277960 J063303.65+113519.2 RRc    0.2263911 0.30                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 11955 ASASSN-V J100639.94-630617.3 RRc  EW   0.978309                 0.3095                 0.637 151.666417 -63.104806 Gaia DR3 5252674771704968448  EB* ASASSN-V J100640.10-630617.9 RRc               0.30954800 J100639.94-630617.3 RRc    0.3095476 0.34                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
274355 ASASSN-V J064500.46+453342.3 CEP  ROT  0.978301                 9.8456                 0.372 101.251917  45.561750 ATO J101.2519+45.5616         RS* ATO J101.2519+45.5616        RS                9.84796000 J064500.46+453342.3 CWA    9.8479600 0.22                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
 19989 ASASSN-V J130628.06-520346.0 RRc  EW   0.978165                 0.3400                 0.211 196.616917 -52.062778 Gaia DR3 6080363554313175296  EB* ASASSN-V J130628.07-520346.5 RRc               0.33999500 J130628.06-520346.0 RRc    0.3399946 0.12                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  5948 ASASSN-V J074924.01+051450.4 RRc  EW   0.978103                 0.2968                 0.454 117.350042   5.247333 ATO J117.3504+05.2473         EB* TSVSC1 TN-N221230111-70-67-2 EW                0.59364000 J074924.01+051450.4 RRc    0.2968222 0.36                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
638833 ASASSN-V J164100.45-115018.5 EW   RRc  0.977850                 0.3675                 0.908 250.251875 -11.838472 ATO J250.2517-11.8384         RR* Gaia DR3 4336972664569150464 RRc               0.36749900 J164100.45-115018.5 EW     0.7349838 0.48                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  8289 ASASSN-V J125906.05-522746.4 RRc  EW   0.977819                 0.2117                 3.323 194.775208 -52.462889 Gaia DR3 6080998904538175872  EB* WISE J125905.7-522742        EW                0.42342450 J125906.05-522746.4 RRc    0.2117136 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
238572 ASASSN-V J171747.04+313602.1 ROT  EW   0.977457                 0.2237                 0.503 259.446000  31.600583 ROTSE1 J171747.24+313601.2    EB* ROTSE1 J171747.24+313601.2   EW                0.44732897 J171747.04+313602.1 ROT    0.2236700 0.33                            EB   ROT  EB         ROT  EB   2 1 MODEL_LIKELY_CORRECT
 18082 ASASSN-V J200341.25+055055.8 RRc  EW   0.977443                 0.1870                 0.580 300.921875   5.848833 ATO J300.9217+05.8489         EB* ZTF J200341.21+055056.4      EW                0.37403800 J200341.25+055055.8 RRc    0.1870180 0.22                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
380110 ZTFJ062942.29+153449.6       EW   DSCT 0.977420                 0.0942                 0.162  97.426208  15.580444 ATO J097.4262+15.5804         dS* ZTF J062942.29+153449.6      EW                0.18835320 J062942.32+153449.6 DSCT   0.0941756 0.09                            DSCT EB   EB         DSCT DSCT 2 1 MODEL_LIKELY_CORRECT
202022 ASASSN-V J231938.97+414748.9 ROT  SR   0.977376                59.1435                 0.413 349.912375  41.796917 ZTF J231938.95+414748.8       LP* ASASSN-V J231938.97+414748.9 ROT              60.00000000 J231938.97+414748.9 ROT   60.0336000 0.28                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
252107 ASASSN-V J211700.26+142621.8 ROT  SR   0.977331                48.2728                 0.386 319.251083  14.439389 ATO J319.2509+14.4393         LP* ASAS J211700+1426.3          MISC             48.39066300 J211700.26+142621.8 ROT   48.0272030 0.28                            LPV  ROT  MISC       ROT  LPV  1 1 CONFLICTING         
166267 ASASSN-V J204301.46+235838.3 ROT  SR   0.977322                66.7267                 0.694 310.756083  23.977306 ATO J310.7560+23.9772         LP* ASASSN-V J204301.46+235838.3 YSO                          J204301.46+235838.3 ROT   67.5483550 0.38                            LPV  ROT  YSO        ROT  LPV  1 1 CONFLICTING         
339483 ZTFJ184423.90+723515.6       EW   RRc  0.977177                 0.3932                 0.663 281.099583  72.587667 ZTF J184423.90+723515.6       RR* ASASSN-V J184423.90+723515.6 EW                0.78640900 J184423.91+723515.6 EW     0.7864090 0.51                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
  3656 ASASSN-V J115624.64-291241.3 RRc  EW   0.977115                 0.2695                 0.326 179.102667 -29.211472 CRTS J115624.6-291241         EB* SSS_J115624.6-291241         EB|EW             0.53896400 J115624.64-291241.3 RRc    0.2694818 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  3351 ASASSN-V J174056.37-135314.0 RRc  EW   0.977103                 0.3631                 0.367 265.234875 -13.887222 ATO J265.2354-13.8869         EB* Gaia DR3 4149453361680874112 E                 0.72625000 J174056.37-135314.0 RRc    0.3631254 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 15079 ASASSN-V J062830.68+200418.5 RRc  EW   0.977070                 0.4023                 0.175  97.127833  20.071806 ATO J097.1278+20.0717         EB* Gaia DR3 3372549818521947904 E                 0.80453000 J062830.68+200418.5 RRc    0.4022688 0.13                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 15027 ASASSN-V J120713.19-672250.3 RRc  EW   0.976977                 0.2626                 0.300 181.804958 -67.380639 Gaia DR3 5860349323426194944  EB* ASASSN-V J120713.02-672250.3 RRc               0.26261600 J120713.19-672250.3 RRc    0.2626162 0.18                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
167818 ASASSN-V J005125.25+712118.5 ROT  SR   0.976955                79.9559                 0.536  12.855208  71.355139 ZTF J005125.23+712118.8       LP* ASASSN-V J005125.25+712118.8 ROT              79.79000000 J005125.25+712118.5 ROT   79.7874000 0.27                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
  7724 ASASSN-V J101938.86-463255.6 RRc  EW   0.976936                 0.4081                 0.510 154.911917 -46.548778 Gaia DR3 5413516903199962368  EB* ASASSN-V J101938.86-463255.6 RRc               0.40810000 J101938.86-463255.6 RRc    0.4081000 0.37                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 17927 ASASSN-V J162047.24-142224.2 RRc  EW   0.976526                 0.2800                 0.650 245.196833 -14.373389 ATO J245.1968-14.3734         EB* ASASSN-V J162047.24-142224.3 EB                0.56004800 J162047.24-142224.2 RRc    0.2800212 0.34                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 18077 ASASSN-V J052647.38-522004.3 RRc  EW   0.976408                 0.2642                 0.405  81.697417 -52.334528 CRTS J052647.2-522003         EB* SSS_J052647.2-522003         EB|EW             0.52840600 J052647.38-522004.3 RRc    0.2642053 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
479174 ZTFJ220123.13+481713.2       EW   SR   0.976390                56.3591                 0.342 330.346375  48.287000 ATO J330.3463+48.2870         LP* ZTF J220123.13+481713.2      EB:             111.89535160 J220123.13+481713.2 SR   560.3837000 0.25                            LPV  EB   EB         LPV  LPV  2 1 MODEL_LIKELY_CORRECT
 17140 ASASSN-V J203626.76+223743.1 RRc  EW   0.976193                 0.2570                 0.333 309.111500  22.628639 ATO J309.1115+22.6285         EB* ZTF J203626.77+223742.6      EW                0.51407380 J203626.76+223743.1 RRc    0.2570416 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 19875 ASASSN-V J212130.09+410908.5 RRc  EW   0.976031                 0.2764                 0.188 320.375375  41.152361 ATO J320.3752+41.1524         EB* ZTF J212130.06+410908.9      EW                0.55277900 J212130.09+410908.5 RRc    0.2763976 0.11                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
154298 ASASSN-V J080110.23+192016.0 ROT  SR   0.975923              3051.6461                 0.712 120.292625  19.337778 ATO J120.2926+19.3376         LP* ASASSN-V J080110.23+192016.0 SR               58.50000000 J080110.23+192016.0 ROT   58.4500000 0.44                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
328324 ASASSN-V J190719.59-280114.9 EW   RRc  0.975886                 0.2721                 0.766 286.831625 -28.020806 Gaia DR3 6762611554445257472  RR* PS1-3PI J190719.63-280114.2  RRc               0.27207200 J190719.59-280114.9 EW     0.5441396 0.51                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
256215 ASASSN-V J195320.76+105431.6 ROT  SR   0.975802                 0.4958                 0.195 298.336500  10.908778 ZTF J195320.79+105431.3       LP* ASASSN-V J195320.80+105431.3 ROT              69.74000000 J195320.76+105431.6 ROT   69.7429700 0.10                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
564595 ASASSN-V J185226.89-595859.8 EW   RRc  0.975718                 0.3867                 1.145 283.112042 -59.983278 Gaia DR3 6632938520312721792  RR* ASASSN-V J185226.87-595859.8 EW                0.77333300 J185226.89-595859.8 EW     0.7733330 0.49                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
700108 ASASSN-V J153104.85-651943.4 DSCT EW   0.975630                 0.1736                 0.185 232.770208 -65.328722 Gaia DR3 5824266203662687104  EB* ASASSN-V J153104.82-651944.6 DSCT              0.17361500 J153104.85-651943.4 DSCT   0.1736154 0.13                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
 10382 ASASSN-V J074108.90-325900.6 RRc  EW   0.975587                 0.1849                 0.425 115.287083 -32.983500 ATO J115.2870-32.9834         EB* Gaia DR3 5588963431020134784 E                 0.36984700 J074108.90-325900.6 RRc    0.1849208 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 12961 ASASSN-V J000451.95+203835.1 RRc  EW   0.975550                 0.1854                 0.516   1.216458  20.643083 ATO J001.2163+20.6429         EB* ZTF J000451.92+203834.8      EW                0.37071200 J000451.95+203835.1 RRc    0.1853565 0.16                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
391837 ASASSN-V J184944.72-333006.2 EW   RRc  0.975497                 0.2992                 0.773 282.436333 -33.501722 OGLE BLG-RRLYR-66943          RR* ASASSN-V J184944.78-333004.8 EW                0.59834700 J184944.72-333006.2 EW     0.5983470 0.49                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
493007 ASASSN-V J185438.57-313634.6 EW   RRc  0.975423                 0.2977                 0.682 283.660708 -31.609611 Gaia DR3 6760224274197780608  RR* Gaia DR3 6760224274197780608 RRc               0.29774000 J185438.57-313634.6 EW     0.5954850 0.44                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
717288 ASASSN-V J113613.77-620131.5 DSCT EW   0.975407                 0.1717                 0.238 174.057375 -62.025417 Gaia DR3 5334172914346249472  EB* ASASSN-V J113613.38-620133.0 DSCT              0.17171400 J113613.77-620131.5 DSCT   0.1717136 0.14                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
  3215 ASASSN-V J220429.21+653653.5 RRc  EW   0.975037                 0.3015                 0.649 331.121708  65.614861 ZTF J220429.19+653653.0       EB* ASASSN-V J220429.20+653653.1 RRc               0.30150800 J220429.21+653653.5 RRc    0.3015082 0.29                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
181438 ASASSN-V_J170812.01+090347.7 ROT  SR   0.974756                42.8945                 0.430 257.050042   9.063250 ATO J257.0500+09.0632         LP* ZTF J170812.00+090347.8      SR               42.40218600 J170812.00+090347.8 ROT   42.4979550 0.23                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
456425 ZTFJ194147.81+274611.0       EW   SR   0.974730                 1.0206                 0.562 295.449208  27.769722 ZTF J194147.81+274611.0       LP* ZTF J194147.81+274611.0      EB               87.46078120                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
413419 ZTFJ205929.63+355740.9       EW   SR   0.974726                51.3489                 0.553 314.873458  35.961361 ZTF J205929.63+355740.9       LP* ZTF J205929.63+355740.9      EB              100.99301820                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
 16336 ASASSN-V J054136.56+322446.1 RRc  EA   0.974618                 0.3115                 0.435  85.402333  32.412806 ATO J085.4023+32.4128         EB* WISE J054136.5+322445        EA                0.62291860 J054136.56+322446.1 RRc    0.3114478 0.32                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
192262 ASASSN-V J085330.75+140755.2 ROT  SR   0.974611                63.2775                 0.357 133.378125  14.132000 2MASS J08533076+1407554       LP* KP 106227                    LPV                          J085330.75+140755.2 ROT   63.9109340 0.19                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
   352 ASASSN-V J194407.91+132432.8 RRc  EW   0.974572                 0.1948                 0.353 296.032958  13.409111 ATO J296.0332+13.4094         EB* ZTF J194407.96+132434.0      EW                0.38951520 J194407.91+132432.8 RRc    0.1947573 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  7815 ASASSN-V J185418.03-170153.0 RRc  EW   0.974525                 0.4342                 0.392 283.575125 -17.031389 ATO J283.5745-17.0310         EB* Gaia DR3 4099033091313738624 E                 0.86845000 J185418.03-170153.0 RRc    0.4342346 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
349060 ASASSN-V J173624.73-501212.6 EW   RRc  0.974465                 0.3530                 0.855 264.103042 -50.203500 Gaia DR3 5946367760184202624  RR* Gaia DR3 5946367760184202624 RRc               0.35297800 J173624.73-501212.6 EW     0.7059780 0.46                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
203967 ZTFJ015703.37+161237.5       ROT  RRc  0.974337                 0.3601                 0.665  29.264042  16.210417 CRTS J015703.4+161236         RR* CSS_J015703.4+161236         RRD               0.36011800 J015703.38+161237.8 RRc    0.3601133 0.52                            RR   ROT  RR         RR   RR   3 0 MODEL_LIKELY_CORRECT
585176 ASASSN-V J185057.37+330151.4 EW   RRc  0.974298                 0.2972                 0.456 282.739042  33.030944 ATO J282.7388+33.0307         RR* PS1-3PI J185057.32+330150.8  RRc               0.22898700 J185057.37+330151.4 EW     0.5944798 0.39                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
265871 ASASSN-V J192108.41+374455.0 ROT  SR   0.974072                49.5463                 0.206 290.285042  37.748611 ZTF J192108.41+374455.1       LP* V0709 Lyr                    SR               49.20570000 J192108.41+374455.0 ROT   49.3370400 0.10 V0709 Lyr SR   49.20570000 LPV  ROT  LPV        ROT  LPV  3 1 MODEL_LIKELY_CORRECT
 15579 ASASSN-V J232906.08+524108.9 RRc  EW   0.974069                 0.2208                 0.262 352.275333  52.685806 ATO J352.2753+52.6858         EB* WISE J232906.0+524108        EW                0.44157140 J232906.08+524108.9 RRc    0.2207816 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
165365 ASASSN-V J160333.11-503022.3 ROT  EW   0.974034                 1.1449                 0.419 240.887958 -50.506194 Gaia DR3 5981814434512755072  EB* GDS_J1603336-503021          VAR                          J160333.11-503022.3 ROT    1.1449783 0.26                            EB   ROT  VAR        ROT  EB   1 1 CONFLICTING         
    35 ASASSN-V J184421.06+190933.0 RRc  EW   0.973927                 0.3411                 0.447 281.087750  19.159167 ATO J281.0877+19.1602         EB* ZTF J184421.06+190936.9      EW                0.68220000 J184421.06+190933.0 RRc    0.3411004 0.30                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
273117 ASASSN-V J191527.51+235131.9 CEP  ROT  0.973549                 4.9493                 0.252 288.864625  23.858861 ZTF J191527.51+235131.9       RS* WISE J191527.5+235131        RS                4.95167000 J191527.51+235131.9 CWB    4.9481635 0.16                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
  2364 ASASSN-V J200608.77+025941.0 RRc  EW   0.973533                 0.4314                 0.467 301.536542   2.994722 ATO J301.5365+02.9947         EB* ZTF J200608.75+025941.0      EW                0.86274770 J200608.77+025941.0 RRc    0.4313642 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
237266 ZTFJ183143.65+054025.4       ROT  RRc  0.973492                 0.3153                 1.069 277.931875   5.673722 ZTF J183143.65+054025.4       RR* ZTF J183143.65+054025.4      RS                0.31532190                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
   101 ASASSN-V J075928.69-315928.3 RRc  EW   0.973145                 0.2552                 0.337 119.869542 -31.991194 ATO J119.8699-31.9911         EB* GDS_J0759288-315928          VAR                          J075928.69-315928.3 RRc    0.2551662 0.23                            EB   RR   VAR        RR   EB   1 1 CONFLICTING         
  8380 ASASSN-V J153910.34-421315.6 RRc  EW   0.973027                 0.3983                 0.461 234.793083 -42.221000 Gaia DR3 6001736000347841664  EB* ASASSN-V J153910.34-421315.6 RRc               0.39825600 J153910.34-421315.6 RRc    0.3982600 0.37                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
463523 ASASSN-V J205811.81-715608.7 EW   RRc  0.973025                 0.2676                 1.112 314.549208 -71.935750 Gaia DR3 6374869981491644800  RR* ASASSN-V J205811.76-715608.3 EW                0.53522800 J205811.81-715608.7 EW     0.5352282 0.57                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
156748 ASASSN-V_J213256.04+251543.0 ROT  SR   0.972931                55.1299                 0.555 323.233500  25.261944 ZTF J213256.03+251543.0       LP* ZTF J213256.03+251543.0      SR               55.96465100                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
 18053 ASASSN-V J210452.85+375229.2 RRc  EW   0.972801                 0.1867                 0.277 316.220208  37.874778 ATO J316.2202+37.8746         EB* ZTF J210452.86+375228.7      EW                0.37342540 J210452.85+375229.2 RRc    0.1867110 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
238265 ASASSN-V J113327.62+174948.3 ROT  SR   0.972407                76.0338                 0.485 173.365083  17.830083 2MASS J11332765+1749486       LP* ASAS J113328+1749.8          MISC             75.75904900 J113327.62+174948.3 ROT   76.7798800 0.30                            LPV  ROT  MISC       ROT  LPV  1 1 CONFLICTING         
  1146 ASASSN-V J162221.20-565431.2 RRc  EW   0.972334                 0.3318                 0.361 245.588333 -56.908667 2MASS J16222117-5654349       EB* ASASSN-V J162221.27-565430.0 RRc               0.33181000 J162221.20-565431.2 RRc    0.3318098 0.21                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
701477 ASASSN-V J192146.67+380643.4 DSCT EW   0.972179                 0.1706                 0.228 290.444458  38.112056 ATO J290.4444+38.1120         EB* ZTF J192146.66+380643.5      EW                0.29129500 J192146.67+380643.4 HADS   0.1456466 0.15                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
454645 ZTFJ005005.41+434049.6       EW   RRc  0.972119                 0.2828                 0.536  12.522542  43.680444 ATO J012.5225+43.6804         RR* PS1-3PI J005005.41+434049.6  RRc               0.28281700                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
315060 ZTFJ192430.56-052155.1       EW   RRc  0.972051                 0.4071                 0.574 291.127333  -5.365306 ZTF J192430.56-052155.1       RR* PS1-3PI J192430.56-052155.1  RRc               0.40708900                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
  7330 ASASSN-V J165009.66-291402.0 RRc  EW   0.971932                 0.1966                 0.568 252.540250 -29.233889 ATO J252.5410-29.2348         EB* Gaia DR3 6032667671957987712 E                 0.39316900 J165009.66-291402.0 RRc    0.1965851 0.33                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
412410 ASASSN-V J202756.12-530104.1 EW   RRAB 0.971623                 0.6093                 1.054 306.983833 -53.017806 CRTS J202756.1-530104         RR* SSS_J202756.1-530104         RRAB              0.60933000 J202756.12-530104.1 EW     1.2186185 0.61                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
421117 ASASSN-V J192424.67-725015.9 EW   RRc  0.971557                 0.2943                 1.476 291.102792 -72.837750 Gaia DR3 6415904202118466688  RR* ASASSN-V J192424.36-725016.3 EW                0.58853300 J192424.67-725015.9 EW     0.5885326 0.60                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
200072 ASASSN-V J024037.31+422859.4 ROT  SR   0.971463                80.7636                 0.307  40.155458  42.483167 2MASS J02403729+4228596       LP* ASASSN-V J024037.31+422859.4 ROT              80.18000000 J024037.31+422859.4 ROT   80.8693600 0.21                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
183515 ASASSN-V J225344.40+512114.1 ROT  SR   0.971429                76.2986                 0.856 343.435000  51.353917 ZTF J225344.39+512113.8       LP* V0614 Lac                    SR               72.47316780 J225344.40+512114.1 ROT   78.0734600 0.28 V0614 Lac L                LPV  ROT  LPV        ROT  LPV  3 1 MODEL_LIKELY_CORRECT
273463 ASASSN-V J223534.72+393124.7 CEP  ROT  0.971241                 1.2259                 0.324 338.894667  39.523528 ZTF J223534.89+393127.6       RS* ZTF J223534.89+393127.6      RS                0.61285820 J223534.72+393124.7 CWB    1.2258630 0.20                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
711058 ASASSN-V J185143.64+273850.3 DSCT EW   0.971160                 0.2783                 0.310 282.931833  27.647306 ATO J282.9318+27.6472         EB* WISE J185143.6+273850        EW                0.35738260 J185143.64+273850.3 HADS   0.1786880 0.25                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
451532 ASASSN-V J165839.17-755209.9 EW   RRc  0.970962                 0.3323                 1.972 254.663208 -75.869417 Gaia DR3 5778042356834639872  RR* ASASSN-V J165839.17-755209.9 RRc               0.33220100 J165839.17-755209.9 EW     0.6645048 0.73                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
382080 ZTFJ222831.47+174202.8       EW   ROT  0.970839                 0.8638                 0.236 337.131125  17.700778 CRTS J222831.4+174202         RS* CSS_J222831.4+174202         RS                6.48049730                                                                      ROT  EB   ROT             ROT  2 0 MODEL_LIKELY_CORRECT
  4587 ASASSN-V J222258.62+563414.4 RRc  EW   0.970544                 0.3404                 0.228 335.744250  56.570667 ATO J335.7443+56.5706         EB* WISE J222258.6+563414        EW                0.40483380 J222258.62+563414.4 RRc    0.2024148 0.18                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 11552 ASASSN-V J063046.88+272826.5 RRc  EW   0.970382                 0.2542                 0.241  97.695333  27.474028 TYC 1887-1036-1               EB* ASAS J063047+2728.4          RRc|EC|ESD        0.34110700 J063046.88+272826.5 RRc    0.3411048 0.19                            EB   RR   RRc|EC|ESD RR   EB   1 1 CONFLICTING         
714584 ASASSN-V J205939.13+293929.7 DSCT EW   0.970274                 0.1648                 0.399 314.913042  29.658250 ATO J314.9144+29.6579         EB* ZTF J205939.46+293928.6      EW                0.28281240 J205939.13+293929.7 HADS   0.1414042 0.31                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
628915 ASASSN-V J064028.31+285125.2 EW   RRc  0.969945                 0.3499                 0.459 100.117958  28.857000 ATO J100.1179+28.8569         RR* PS1-3PI J064028.31+285125.1  RRc               0.34988400 J064028.31+285125.2 EW     0.6997426 0.40                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
271545 ZTFJ153104.14+024829.7       ROT  RRc  0.969903                 0.3583                 0.789 232.767250   2.808250 CRTS J153104.1+024828         RR* CSS_J153104.1+024828         RRc               0.35831240                                                                      RR   ROT  RR              RR   2 0 MODEL_LIKELY_CORRECT
505286 ZTFJ040835.10+275244.5       EW   ROT  0.969745                 5.1049                 0.336  62.146250  27.879028 CRTS J040835.2+275243         RS* CSS_J040835.2+275243         RS                5.10719870 J040835.23+275243.0 ROT:             0.91                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
223141 ZTFJ190430.15+183217.9       ROT  RRc  0.969193                 0.3506                 0.809 286.125625  18.538306 OGLE GD-RRLYR-11440           RR* ZTF J190430.15+183217.9      BY                0.35059530                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
159690 ASASSN-V_J074228.64+163148.4 ROT  SR   0.969116                39.8811                 0.450 115.619333  16.530111 ZTF J074228.63+163148.6       LP* ASASSN-V J074228.65+163148.3 SR               39.82000000 J074228.65+163148.3 ROT   39.8200000 0.18                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
259725 ASASSN-V_J185417.57+331128.1 ROT  SR   0.968982                57.3387                 0.352 283.573208  33.191139 ATO J283.5732+33.1911         LP* ZTF J185417.57+331128.2      SR               58.28725690                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
 12071 ASASSN-V J065623.46+102352.3 RRc  EW   0.968494                 0.2639                 0.331 104.097750  10.397861 ATO J104.0978+10.3978         EB* ZTF J065623.47+102352.3      EW                0.41727860 J065623.46+102352.3 RRc    0.2086434 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
239115 ZTFJ211636.29+093033.9       ROT  RRc  0.968358                 0.4292                 0.501 319.151208   9.509417 ZTF J211636.29+093033.9       RR* CSS_J211636.3+093033         RRc               0.42921000 J211636.26+093034.2 RRc    0.4292023 0.48                            RR   ROT  RR         RR   RR   3 0 MODEL_LIKELY_CORRECT
535204 ASASSN-V J105418.28-135249.2 EW   RRc  0.968307                 0.3087                 1.130 163.576167 -13.880333 ATO J163.5760-13.8801         RR* PS1-3PI J105418.26-135248.6  RRc               0.30869100 J105418.28-135249.2 EW     0.6173992 0.65                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
393340 ASASSN-V J182114.88-745404.2 EW   RRAB 0.968265                 0.6584                 1.142 275.312000 -74.901167 Gaia DR3 6414698759417281024  RR* ASASSN-V J182114.88-745404.2 RRAB              0.65837500 J182114.88-745404.2 EW     1.3168215 0.58                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
341058 ASASSN-V J173135.94+770650.0 EW   RRc  0.967874                 0.2801                 1.197 262.899750  77.113889 ZTF J173135.95+770650.1       RR* PS1-3PI J173135.97+770650.0  RRc               0.38941300 J173135.94+770650.0 EW     0.5601080 0.51                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
267929 ASASSN-V J210943.66+323050.6 ROT  SR   0.967821                41.6385                 0.365 317.431917  32.514056 ZTF J210943.78+323054.0       LP* ASASSN-V J210943.79+323054.0 ROT              41.59000000 J210943.66+323050.6 ROT   41.5910530 0.18                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
 15172 ASASSN-V J192608.01+243409.7 RRc  EW   0.967731                 0.2895                 0.450 291.533375  24.569361 ATO J291.5331+24.5694         EB* PS1-3PI J192607.96+243410.0  RRc               0.28949200 J192608.01+243409.7 RRc    0.2894924 0.34                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
364756 ASASSN-V J191645.69-282843.8 EW   RRc  0.967324                 0.3050                 0.758 289.190375 -28.478833 Gaia DR3 6759688704638956800  RR* PS1-3PI J191645.69-282843.6  RRc               0.43928300 J191645.69-282843.8 EW     0.6099246 0.51                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
698065 ASASSN-V J181135.47+030748.1 DSCT EW   0.967300                 0.1965                 1.108 272.897792   3.130028 ATO J272.8973+03.1312         EB* ZTF J181135.35+030752.6      EW                0.28200140 J181135.47+030748.1 HADS   0.1410022 0.44                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
 13283 ASASSN-V J141646.46-561504.1 RRc  EW   0.966842                 0.4319                 0.382 214.193583 -56.251139 Gaia DR3 5895367149525994240  EB* WISE J141646.4-561504        EW|EA             0.86182130 J141646.46-561504.1 RRc    0.4319375 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
236029 ASASSN-V J224521.19+462619.6 ROT  SR   0.966765                59.9457                 0.577 341.338292  46.438778 ZTF J224521.19+462619.4       LP* ZTF J224521.19+462619.4      SR               59.95262920 J224521.19+462619.6 ROT   60.0000000 0.40                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
553182 ASASSN-V J190444.73+291554.7 EW   RRc  0.966350                 0.3226                 0.576 286.186375  29.265194 ATO J286.1863+29.2651         RR* V0907 Lyr                    RRc               0.32260800 J190444.73+291554.7 EW     0.6452280 0.41 V0907 Lyr RRc   0.32261800 RR   EB   RR         EB   RR   3 1 MODEL_LIKELY_CORRECT
 13618 ASASSN-V J200510.85+391009.0 RRc  EW   0.965938                 0.2003                 0.422 301.295208  39.169167 ATO J301.2960+39.1694         EB* WISE J200511.0+391009        EW                0.40052680 J200510.85+391009.0 RRc    0.2002597 0.25                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10795 ASASSN-V J201816.01+365526.0 RRc  EW   0.965833                 0.3360                 0.447 304.566708  36.923889 ATO J304.5667+36.9244         EB* WISE J201816.0+365527        EW                0.67195300 J201816.01+365526.0 RRc    0.3359770 0.30                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
249672 ASASSN-V J224856.14+190819.0 ROT  SR   0.965685                44.7679                 0.661 342.233917  19.138611 ATO J342.2339+19.1385         LP* ASASSN-V J224856.14+190819.0 ROT              44.94000000 J224856.14+190819.0 ROT   44.9400000 0.15                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
508346 ASASSN-V J134033.85-733344.2 EW   RRc  0.964884                 0.3287                 0.631 205.141042 -73.562278 CD-72   920                   RR* ASAS J134028-7333.5          RRc               0.32867500 J134033.85-733344.2 EW     0.6573562 0.51                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
466011 ASASSN-V J030953.59-594126.2 EW   RRc  0.964839                 0.3275                 1.250  47.473292 -59.690611 2MASS J03095352-5941259       RR* ASASSN-V J030953.56-594126.0 RRc               0.32751200 J030953.59-594126.2 EW     0.6550178 0.66                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
212065 ASASSN-V J194831.98+141404.2 ROT  SR   0.964651                 1.0215                 1.964 297.133250  14.234500 ATO J297.1337+14.2343         LP* ZTF J194832.09+141403.5      SR               42.22879200 J194831.98+141404.2 ROT   42.2706260 0.15                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
600567 ASASSN-V J090519.34-363930.4 EW   RRc  0.964557                 0.3254                 0.608 136.330583 -36.658444 Gaia DR3 5623901031464520576  RR* ASASSN-V J090519.32-363929.8 EW                0.65070900 J090519.34-363930.4 EW     0.6507092 0.41                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
191151 ASASSN-V J221706.72+404115.1 ROT  SR   0.964389                 0.9800                 0.493 334.278000  40.687528 ATO J334.2779+40.6875         LP* ZTF J221706.70+404115.1      SR               56.66786250 J221706.72+404115.1 ROT   56.1018400 0.22                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
426935 ASASSN-V J232844.76+735923.9 EW   RRc  0.964193                 0.3302                 0.455 352.186500  73.989972 ZTF J232844.66+735923.7       RR* ASASSN-V J232844.68+735923.6 EW                0.66039600 J232844.76+735923.9 EW     0.6603958 0.38                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
440876 ASASSN-V J201409.24-701327.0 EW   RRc  0.964145                 0.3206                 1.795 303.538500 -70.224167 Gaia DR3 6422788519297078528  RR* Gaia DR3 6422788519297078528 RRc               0.32059600 J201409.24-701327.0 EW     0.6411640 0.54                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  6442 ASASSN-V J181451.52-445809.8 RRc  EW   0.963876                 0.1839                 0.395 273.714667 -44.969389 Gaia DR3 6720297467922748160  EB* ASASSN-V J181451.63-445809.4 RRc               0.18389400 J181451.52-445809.8 RRc    0.1838941 0.24                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
201695 ZTFJ172337.73+290035.7       ROT  EW   0.963813                 0.1584                 0.201 260.907208  29.009917 ROTSE1 J172337.66+290036.0    EB* ROTSE1 J172337.66+290036.0   DSCT              0.15837599 J172337.78+290035.8 EW     0.3167782 0.16                            EB   ROT  DSCT       EB   EB   2 0 MODEL_LIKELY_CORRECT
 11290 ASASSN-V J192513.63+290042.0 RRc  EW   0.963746                 0.2496                 0.308 291.306792  29.011667 ATO J291.3069+29.0111         EB* ZTF J192513.65+290040.3      EW                0.49919200 J192513.63+290042.0 RRc    0.2495963 0.18                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
318193 ZTFJ194310.99+163800.2       EW   SR   0.963739               657.0560                 0.365 295.795792  16.633389 ZTF J194310.99+163800.2       LP* ZTF J194310.99+163800.2      EW:               0.98162410                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
636950 ZTFJ224821.79+321458.9       EW   ROT  0.963717                10.0728                 0.175 342.090792  32.249694 CRTS J224821.7+321459         RS* CSS_J224821.7+321459         RS               10.08570000 J224821.65+321459.0 ROT   10.0867570 0.22                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
 19468 ASASSN-V J221926.20+554726.8 RRc  EW   0.963564                 0.2209                 0.382 334.859167  55.790778 ATO J334.8578+55.7899         EB* CzeV1218                     EW                0.36170000 J221926.20+554726.8 RRc    0.2208687 0.23                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
266399 ASASSN-V J212414.38-144432.1 ROT  SR   0.963408                48.1546                 0.306 321.059917 -14.742250 ATO J321.0600-14.7422         LP* ASASSN-V J212414.38-144432.1 YSO                          J212414.38-144432.1 ROT   48.1004900 0.17                            LPV  ROT  YSO        ROT  LPV  1 1 CONFLICTING         
439046 ASASSN-V J193122.94+533021.5 EW   RRc  0.963380                 0.3071                 0.792 292.845583  53.505972 ATO J292.8456+53.5059         RR* Gaia DR2 2136897451267606016 RRc               0.30713060 J193122.94+533021.5 EW     0.6142840 0.49                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
329802 ZTFJ181917.85+021945.2       EW   RRc  0.962600                 0.3145                 0.621 274.824375   2.329222 ZTF J181917.85+021945.2       RR* ZTF J181917.85+021945.2      EW                0.62888180                                                                      RR   EB   EB              RR   1 1 CONFLICTING         
 12926 ASASSN-V J171128.68-254650.8 RRc  EW   0.962538                 0.2907                 0.746 257.869500 -25.780778 Gaia DR3 4109352866983615488  EB* PS1-3PI J171128.55-254649.4  RRc               0.41035300 J171128.68-254650.8 RRc    0.2907395 0.31                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  9822 ASASSN-V J094714.82-503738.4 RRc  EW   0.962479                 0.3059                 0.305 146.811750 -50.627333 Gaia DR3 5405900414361489408  EB* ASASSN-V J094714.84-503741.3 RRc               0.30595000 J094714.82-503738.4 RRc    0.3059504 0.24                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
214240 ZTFJ062121.81+120406.3       ROT  RRc  0.962477                 0.3195                 0.988  95.340875  12.068417 OGLE GD-RRLYR-98              RR* ZTF J062121.81+120406.3      BY                0.31948520                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
 18817 ASASSN-V J154619.22-333447.4 RRc  EW   0.962427                 0.4767                 0.362 236.580083 -33.579833 CRTS J154619.2-333447         EB* SSS_J154619.2-333447         EB|EW             0.95339700 J154619.22-333447.4 RRc    0.4767046 0.25                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
411255 ASASSN-V J170810.41-661621.9 EW   RRc  0.962373                 0.3643                 0.584 257.043375 -66.272750 Gaia DR3 5814961345966327168  RR* Gaia DR3 5814961345966327168 RRc               0.36432100 J170810.41-661621.9 EW     0.7286382 0.48                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
217765 ASASSN-V J203627.29-060732.1 ROT  SR   0.962366                81.0555                 0.535 309.113708  -6.125583 ATO J309.1136-06.1256         LP* ASASSN-V J203627.29-060732.1 SR               81.20000000 J203627.29-060732.1 ROT   81.1600000 0.36                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  8238 ASASSN-V J113850.97-512148.9 RRc  EW   0.962347                 0.4434                 0.279 174.712375 -51.363583 Gaia DR3 5369742940115792256  EB* WISE J113851.0-512148        EW                0.88682180 J113850.97-512148.9 RRc    0.4434204 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
564142 ZTFJ184407.97+052835.8       EW   SR   0.961813                 0.5016                 0.474 281.033208   5.476611 ATO J281.0332+05.4767         LP* ZTF J184407.97+052835.8      EB               82.89955980 J184407.96+052836.0 SR    46.5812720 0.37                            LPV  EB   EB         LPV  LPV  2 1 MODEL_LIKELY_CORRECT
  8711 ASASSN-V J194942.74+074207.3 RRc  EW   0.961507                 0.3831                 0.644 297.428083   7.702028 ATO J297.4280+07.7020         EB* ZTF J194942.73+074207.4      EW                0.76622360 J194942.74+074207.3 RRc    0.3831239 0.37                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
641677 ASASSN-V J204948.95-684915.5 EW   RRc  0.961466                 0.3922                 0.536 312.453958 -68.820972 Gaia DR3 6376434930135943680  RR* ASASSN-V J204948.93-684915.6 EW                0.78447500 J204948.95-684915.5 EW     0.7844746 0.36                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
244229 ASASSN-V J170141.07+054300.0 ROT  SR   0.961216                57.3252                 0.494 255.421125   5.716667 ZTF J170141.16+054259.7       LP* ASAS J170141+0543.0          MISC             58.27720500 J170141.07+054300.0 ROT   57.2315370 0.32                            LPV  ROT  MISC       ROT  LPV  1 1 CONFLICTING         
271348 ASASSN-V J184138.80+191644.9 ROT  SR   0.961146                64.4100                 0.301 280.411667  19.279139 ATO J280.4107+19.2792         LP* ZTF J184138.57+191645.5      SR               61.13241880 J184138.80+191644.9 ROT   64.7949900 0.15                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
547819 ASASSN-V J215505.28+254027.7 EW   RRc  0.961083                 0.2792                 1.046 328.772000  25.674361 ATO J328.7720+25.6744         RR* PS1-3PI J215505.28+254028.2  RRc               0.27917100 J215505.28+254027.7 EW     0.5583400 0.55                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
233849 ASASSN-V J174757.58-591114.5 ROT  SR   0.960859                26.8140                 0.221 266.989917 -59.187361 ASTEP V-0759                  LP* ASASSN-V J174757.63-591117.3 ROT              26.76900000 J174757.58-591114.5 ROT   26.7688270 0.11                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
244123 ASASSN-V_J201135.66+061025.1 ROT  SR   0.960641                61.0327                 0.682 302.898583   6.173639 ZTF J201135.65+061025.2       LP* ZTF J201135.65+061025.2      SR               60.82370150                                                                      LPV  ROT  LPV             LPV  2 0 MODEL_LIKELY_CORRECT
 13005 ASASSN-V J174145.29-122649.8 RRc  EW   0.960211                 0.3152                 0.667 265.438708 -12.447167 ATO J265.4383-12.4469         EB* Gaia DR3 4161992570223397504 E                 0.63035000 J174145.29-122649.8 RRc    0.3151833 0.31                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
705290 ZTFJ211935.00+794041.0       DSCT EW   0.960058                 0.1733                 0.181 319.895833  79.678056 ASASSN-V J211934.95+794041.3  EB* ASASSN-V J211934.95+794041.0 EW                0.34666700 J211934.95+794041.3 EW     0.3466669 0.11                            EB   DSCT EB         EB   EB   3 0 MODEL_LIKELY_CORRECT
 16919 ASASSN-V J185410.06+250349.5 RRc  EW   0.959979                 0.2906                 0.289 283.541917  25.063750 ATO J283.5419+25.0637         EB* ZTF J185410.05+250349.5      EW                0.36740440 J185410.06+250349.5 RRc    0.1837042 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
164709 ASASSN-V_J195316.20+094834.3 ROT  SR   0.959754                27.7170                 0.323 298.317500   9.809528 2MASS J19531621+0948343       LP? ASASSN-V J195316.21+094834.4 ROT              27.76800000 J195316.21+094834.2 ROT   27.7675970 0.21                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
418122 ASASSN-V J162726.13-293057.1 EW   RRc  0.959674                 0.3548                 2.251 246.858875 -29.515861 Gaia DR3 6037913510616871808  RR* PS1-3PI J162726.19-293058.1  RRc               0.35482800 J162726.13-293057.1 EW     0.7096396 0.41                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
359717 ZTFJ035238.88+293902.3       EW   ROT  0.959581                 2.1153                 0.861  58.162000  29.650639 CRTS J035238.8+293902         RS* CSS_J035238.8+293902         RS                1.05898000 J035238.88+293902.3 ROT    1.1739756 0.38                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
  2912 ASASSN-V J065518.04+192203.6 RRc  EW   0.959366                 0.3904                 0.430 103.825167  19.367667 ATO J103.8251+19.3676         EB* WISE J065518.0+192203        EW                0.78081580 J065518.04+192203.6 RRc    0.3903954 0.33                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
274585 ASASSN-V J203711.69+353654.1 CEP  ROT  0.959243                 1.1836                 0.376 309.298708  35.615028 ATO J309.2988+35.6151         RS* ZTF J203711.72+353654.6      RS                1.18350930 J203711.69+353654.1 CWB    1.1835339 0.20                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
214382 ZTFJ063757.89+161549.3       ROT  RRc  0.959118                 0.3852                 0.701  99.491208  16.263694 ZTF J063757.89+161549.3       RR* ZTF J063757.89+161549.3      RS                0.38512690                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
443724 ASASSN-V J182023.06-381125.9 EW   RRc  0.958742                 0.3571                 0.944 275.096083 -38.190528 OGLE BLG-RRLYR-58658          RR* ASASSN-V J182022.95-381126.2 EW                0.71430200 J182023.06-381125.9 EW     0.7143022 0.54                            RR   EB   EB         EB   RR   1 2 CONFLICTING         
  3513 ASASSN-V J164503.48-245920.6 RRc  EW   0.958635                 0.2468                 0.411 251.264500 -24.989056 ATO J251.2645-24.9885         EB* Gaia DR3 6046938233333608448 E                 0.49361300 J164503.48-245920.6 RRc    0.2468047 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  3757 ASASSN-V J060245.00+491512.8 RRc  EW   0.958383                 0.1910                 1.920  90.687500  49.253556 ATO J090.6875+49.2536         EB* ZTF J060245.01+491513.0      EW                0.38190480 J060245.00+491512.8 RRc    0.1909518 0.37                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
  7361 ASASSN-V J135133.20-551252.3 RRc  EW   0.958232                 0.2567                 0.346 207.888333 -55.214528 Gaia DR3 6064713831683176960  EB* ASASSN-V J135133.21-551252.7 RRc               0.25668100 J135133.20-551252.3 RRc    0.2566813 0.27                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
  8285 ASASSN-V J194618.59+480736.7 RRc  EW   0.958211                 0.2235                 0.544 296.577458  48.126861 ATO J296.5773+48.1269         EB* KID 10809970                 EW                0.44705900 J194618.59+480736.7 RRc    0.2235306 0.17                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
363190 ASASSN-V J183837.50+262341.7 EW   RRc  0.958066                 0.3176                 0.484 279.656250  26.394917 ATO J279.6562+26.3950         RR* PS1-3PI J183837.50+262342.2  RRc               0.31759800 J183837.50+262341.7 EW     0.6351878 0.40                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 14902 ASASSN-V J054945.77+115339.6 RRc  EW   0.957782                 0.4725                 0.133  87.440708  11.894333 ATO J087.4407+11.8943         EB* Gaia DR3 3343154783172508032 E                 0.94512000 J054945.77+115339.6 RRc    0.4725448 0.10                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
177234 ASASSN-V J204707.87+250221.4 ROT  SR   0.957779                41.0332                 0.508 311.782792  25.039278 ZTF J204707.78+250220.6       LP* ASASSN-V J204707.78+250220.6 ROT              41.12000000 J204707.87+250221.4 ROT   41.1172370 0.21                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
  2716 ASASSN-V J230702.06+483725.7 RRc  EW   0.957528                 0.2588                 0.487 346.758583  48.623806 ATO J346.7584+48.6238         EB* ZTF J230702.04+483725.8      EW                0.41102100 J230702.06+483725.7 RRc    0.2055101 0.26                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
323857 ASASSN-V J160302.31+663241.0 EW   RRc  0.957464                 0.3509                 1.184 240.759625  66.544722 ZTF J160302.30+663241.0       RR* Gaia DR2 1642889556964586624 RRc               0.35091030 J160302.31+663241.0 EW     0.7017838 0.72                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
526013 ASASSN-V J094227.31+770311.4 EW   RRc  0.957354                 0.2729                 1.832 145.613792  77.053167 ZTF J094227.25+770311.4       RR* Gaia DR2 1130829812040786688 RRc               0.27294380 J094227.31+770311.4 EW     0.5458908 0.59                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
390766 ZTFJ225225.65+573107.9       EW   SR   0.957308                 0.9725                 0.431 343.106875  57.518861 ZTF J225225.65+573107.9       LP* ZTF J225225.65+573107.9      EB:              78.10970160                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
581034 ZTFJ194743.13+244720.1       EW   SR   0.957258                 0.9759                 1.013 296.929708  24.788917 ZTF J194743.13+244720.1       LP* ZTF J194743.13+244720.1      EW:               0.98639000                                                                      LPV  EB   EB              LPV  1 1 CONFLICTING         
  1730 ASASSN-V J223959.84+571043.1 RRc  EW   0.957230                 0.2389                 0.439 339.999333  57.178639 ATO J339.9975+57.1787         EB* ZTF J223959.42+571043.4      EW                0.47776060 J223959.84+571043.1 RRc    0.2388791 0.15                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
517064 ASASSN-V J113021.49-355442.6 EW   RRc  0.957125                 0.3244                 0.640 172.589542 -35.911833 CRTS J113021.3-355441         RR* SSS_J113021.3-355441         RRc               0.32448300 J113021.49-355442.6 EW     0.6489012 0.48                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
710006 ASASSN-V J001552.02+554135.4 DSCT EW   0.957004                 0.1880                 0.222   3.966750  55.693167 ATO J003.9672+55.6933         EB* WISE J001552.2+554135        EW                0.31632620 J001552.02+554135.4 HADS   0.1581592 0.15                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
503089 ASASSN-V J121233.03-480316.8 EW   RRc  0.956979                 0.3598                 0.874 183.137625 -48.054667 Gaia DR3 6130716964918464256  RR* Gaia DR3 6130716964918464256 RRc               0.35980600 J121233.03-480316.8 EW     0.7196162 0.50                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
633412 ZTFJ094521.88+532057.5       EW   ROT  0.956806                 5.3792                 0.220 146.341167  53.349306 CRTS J094521.8+532057         RS* CSS_J094521.8+532057         RS                5.37019000 J094521.87+532058.4 ROT    5.3813596 0.17                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
258467 ZTFJ145328.37-022704.7       ROT  RRAB 0.956630                 0.6442                 0.571 223.368208  -2.451306 ZTF J145328.37-022704.7       RR* ZTF J145328.37-022704.7      BY                0.64414350                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
236404 ZTFJ184956.67+073614.8       ROT  RRAB 0.956603                 0.5306                 1.512 282.486125   7.604111 OGLE GD-RRLYR-11141           RR* ZTF J184956.67+073614.8      RS                0.53059220                                                                      RR   ROT  ROT             RR   1 1 CONFLICTING         
348114 ASASSN-V J183618.67-401701.4 EW   RRc  0.956542                 0.3038                 0.641 279.077792 -40.283722 OGLE BLG-RRLYR-63721          RR* Gaia DR3 6723533532500534656 RRc               0.30384500 J183618.67-401701.4 EW     0.6076938 0.40                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
555500 ZTFJ035947.67+365246.6       EW   RRc  0.956463                 0.3300                 0.490  59.948625  36.879611 CRTS J035947.5+365246         RR* CSS_J035947.5+365246         RRc               0.33000100 J035947.68+365246.4 RRc    0.3299924 0.45                            RR   EB   RR         RR   RR   3 0 MODEL_LIKELY_CORRECT
494255 ASASSN-V J063626.62-212657.7 EW   RRc  0.956453                 0.2764                 0.545  99.110917 -21.449361 ATO J099.1109-21.4494         RR* PS1-3PI J063626.63-212657.8  RRc               0.21600900 J063626.62-212657.7 EW     0.5527004 0.38                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
454629 ZTFJ184549.62+533927.7       EW   RRc  0.956437                 0.4078                 0.548 281.456750  53.657694 ATO J281.4567+53.6577         RR* ZTF J184549.62+533927.7      EW                0.81551620                                                                      RR   EB   EB              RR   1 1 CONFLICTING         
187420 ASASSN-V_J231218.09+472009.8 ROT  SR   0.956398                47.1432                 0.834 348.075375  47.336056 ZTF J231218.09+472009.8       LP* ASASSN-V J231218.10+472009.9 ROT              48.03000000 J231218.09+472009.8 ROT   48.0321100 0.20                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
700876 ASASSN-V J211400.31+405104.6 DSCT EW   0.956254                 0.2379                 0.255 318.501292  40.851278 ATO J318.5004+40.8505         EB* ZTF J211400.11+405102.0      EW                0.27745280 J211400.31+405104.6 HADS   0.1387296 0.21                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
708111 ASASSN-V J222930.17+371437.8 DSCT EW   0.956216                 0.1339                 0.187 337.375708  37.243833 ATO J337.3740+37.2440         EB*                                                           J222930.17+371437.8 DSCT   0.1339120 0.10                            EB   DSCT            DSCT EB   1 1 CONFLICTING         
559365 ASASSN-V J185824.67+513429.2 EW   RRc  0.955895                 0.3175                 0.727 284.602792  51.574778 ATO J284.6028+51.5747         RR* PS1-3PI J185824.69+513429.0  RRc               0.31752500 J185824.67+513429.2 EW     0.6350394 0.50                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
379671 ASASSN-V J183006.03+485024.3 EW   RRc  0.955785                 0.3432                 0.466 277.525125  48.840083 ATO J277.5251+48.8400         RR* GSC 03534-00079              RRc               0.34320000 J183006.03+485024.3 EW     0.6863976 0.40                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
 18169 ASASSN-V J052503.05+050152.2 RRc  EW   0.955590                 0.3909                 0.386  81.262708   5.031167 CRTS J052503.0+050152         EB* CSS_J052503.0+050152         EW                0.78188830 J052503.05+050152.2 RRc    0.3909549 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
   668 ASASSN-V J122301.27+505934.5 RRc  EW   0.955586                 0.3371                 0.284 185.755292  50.992917 ATO J185.7549+50.9928         EB* ZTF J122301.17+505934.2      EW                0.40245260 J122301.27+505934.5 RRc    0.2012256 0.19                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
229410 ASASSN-V J202127.20+734540.7 ROT  SR   0.955511                48.6574                 0.648 305.363333  73.761306 ZTF J202127.17+734541.1       LP* ASASSN-V J202127.18+734541.2 ROT              48.50000000 J202127.20+734540.7 ROT   48.4958150 0.24                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
273331 ASASSN-V J201451.59+510548.3 CEP  ROT  0.955482                 4.7605                 0.399 303.714958  51.096750 ATO J303.7149+51.0967         RS* WISE J201451.5+510548        RS                4.75944140 J201451.59+510548.3 CWB    4.7610955 0.29                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
362804 ASASSN-V J175245.92+133553.2 EW   RRc  0.955218                 0.3055                 1.359 268.191333  13.598111 ATO J268.1912+13.5980         RR* PS1-3PI J175245.90+133553.2  RRc               0.30556700 J175245.92+133553.2 EW     0.6110376 0.63                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
717996 ASASSN-V J190318.01-433736.7 DSCT EW   0.955146                 0.1562                 0.407 285.825042 -43.626861 Gaia DR3 6712186370640845824  EB* ASASSN-V J190318.10-433736.1 HADS              0.15624400 J190318.01-433736.7 HADS   0.1562440 0.25                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
712385 ASASSN-V J065425.35+004502.3 DSCT EW   0.955137                 0.3021                 0.202 103.605625   0.750639 ATO J103.6055+00.7505         EB* ZTF J065425.33+004502.2      EW                0.31665580 J065425.35+004502.3 DSCT   0.1583315 0.12                            EB   DSCT EB         DSCT EB   2 1 MODEL_LIKELY_CORRECT
706941 ASASSN-V J141135.69-564811.2 DSCT EW   0.955110                 0.1534                 0.480 212.898708 -56.803111 Gaia DR3 5895243699331754240  EB* ASASSN-V J141135.90-564813.7 HADS              0.15342300 J141135.69-564811.2 HADS   0.1534235 0.34                            EB   DSCT DSCT       DSCT EB   1 2 CONFLICTING         
610243 ASASSN-V J065109.12+003726.4 EW   RRc  0.954934                 0.3488                 0.473 102.788000   0.624000 V* V518 Mon                   RR* V0518 Mon                    RRc               0.34874473 J065109.12+003726.4 EW     0.6975040 0.39 V0518 Mon RRc   0.34874473 RR   EB   RR         EB   RR   3 1 MODEL_LIKELY_CORRECT
202238 ASASSN-V J202741.04+490139.4 ROT  SR   0.954794                85.7352                 0.250 306.921000  49.027611 ATO J306.9209+49.0277         LP* ZTF J202741.02+490139.7      SR               82.51508710 J202741.04+490139.4 ROT   85.1731640 0.17                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  8814 ASASSN-V J211651.26+441516.5 RRc  EW   0.954677                 0.1899                 0.545 319.213583  44.254583 ATO J319.2117+44.2544         EB* WISE J211650.8+441516        EW                0.37975200 J211651.26+441516.5 RRc    0.1898820 0.28                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
236373 ASASSN-V J194354.34-002100.7 ROT  SR   0.954392                36.2221                 0.376 295.976417  -0.350194 ZTF J194354.36-002101.2       LP* ASASSN-V J194354.36-002101.3 ROT              36.09000000 J194354.34-002100.7 ROT   36.0885280 0.15                            LPV  ROT  ROT        ROT  LPV  1 2 CONFLICTING         
500532 ZTFJ053139.79+005628.1       EW   ROT  0.954387                 1.6898                 0.909  82.915792   0.941139 CRTS J053139.7+005628         RS* CSS_J053139.7+005628         RS                1.69004270 J053139.78+005628.1 ROT:             0.56                            ROT  EB   ROT        ROT  ROT  3 0 MODEL_LIKELY_CORRECT
637904 ASASSN-V J114826.44+770604.5 EW   RRc  0.953754                 0.3563                 1.376 177.110167  77.101250 ZTF J114826.33+770605.1       RR* PS1-3PI J114826.34+770604.9  RRc               0.35628500 J114826.44+770604.5 EW     0.7125788 0.67                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  4346 ASASSN-V J181629.39+375016.1 RRc  EW   0.953740                 0.2864                 0.295 274.122458  37.837806 ROTSE1 J181628.90+375019.3    EB* V0829 Lyr                    RRc               0.57272702 J181629.39+375016.1 RRc    0.2864238 0.19 V0829 Lyr RRc   0.28642390 EB   RR   RR         RR   EB   1 3 CONFLICTING         
 11630 ASASSN-V J063710.86+130426.2 RRc  EW   0.953700                 0.3420                 0.331  99.295250  13.073944 ATO J099.2952+13.0739         EB* ZTF J063710.86+130426.1      EW                0.68395720 J063710.86+130426.2 RRc    0.3419764 0.21                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
274353 ASASSN-V J064231.08+132736.9 CEP  ROT  0.953600                16.5337                 0.431 100.629500  13.460250 ATO J100.6294+13.4601         RS* ZTF J064231.06+132736.7      RS               16.61215980 J064231.08+132736.9 CWA   16.5340330 0.20                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
342079 ASASSN-V J220208.37-255958.9 EW   RRc  0.953419                 0.3881                 0.841 330.534875 -25.999694 2MASS J22020839-2559590       RR* PS1-3PI J220208.39-255958.9  RRc               0.38807900 J220208.37-255958.9 EW     0.7761354 0.38                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
433559 ASASSN-V J191027.75-174628.0 EW   RRc  0.953352                 0.3636                 0.559 287.615625 -17.774444 ATO J287.6158-17.7743         RR* PS1-3PI J191027.80-174627.5  RRc               0.36358100 J191027.75-174628.0 EW     0.7271422 0.47                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
648481 ASASSN-V J134141.60-200224.4 EW   RRAB 0.953161                 0.5884                 1.875 205.423333 -20.040111 ATO J205.4234-20.0401         RR* PS1-3PI J134141.62-200224.4  RRAB              0.58835000 J134141.60-200224.4 EW     1.1767244 0.90                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
257836 ASASSN-V J180809.06+202949.0 ROT  SR   0.952855                42.4093                 0.279 272.037750  20.496944 ATO J272.0377+20.4969         LP* ASASSN-V J180809.06+202949.0 SR               42.48000000 J180809.06+202949.0 ROT   42.4800000 0.13                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  5590 ASASSN-V J160840.22+364425.0 RRc  EW   0.952810                 0.2838                 0.268 242.167583  36.740278 CRTS J160840.2+364425         EB* GSC 02579-01267              EW                0.57142900 J160840.22+364425.0 RRc    0.2837939 0.14                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10146 ASASSN-V J202210.91+274925.2 RRc  EW   0.952777                 0.4797                 0.292 305.545458  27.823667 ATO J305.5454+27.8236         EB* WISE J202210.9+274924        EW                0.95944980 J202210.91+274925.2 RRc    0.4797230 0.20                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
522084 ASASSN-V J020916.09-480935.6 EW   RRc  0.952695                 0.3612                 1.977  32.317042 -48.159889 Gaia DR3 4939697416763464576  RR* ASASSN-V J020915.98-480935.8 RRc               0.36125500 J020916.09-480935.6 EW     0.7224918 0.66                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
517766 ASASSN-V J211345.27-075935.1 EW   RRc  0.952572                 0.3414                 1.522 318.438625  -7.993083 SDSS J211345.29-075936.4      RR* CSS_J211345.2-075936         RRc               0.34137000 J211345.27-075935.1 EW     0.6827467 0.56                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
393162 ASASSN-V J182750.20-684013.0 EW   RRc  0.951966                 0.3642                 1.120 276.959167 -68.670278 Gaia DR3 6432920072275412224  RR* ASASSN-V J182750.22-684012.9 RRc               0.36417200 J182750.20-684013.0 EW     0.7283576 0.62                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
272669 ASASSN-V J174422.19+303607.3 CEP  ROT  0.951845                 2.3366                 0.348 266.092458  30.602028 ATO J266.0929+30.6025         RS* ZTF J174422.30+303609.1      RS                2.33670260 J174422.19+303607.3 CWB    2.3365583 0.22                            ROT  CEP  ROT        CEP  ROT  2 1 MODEL_LIKELY_CORRECT
533663 ASASSN-V J165613.50-182333.9 EW   RRc  0.951512                 0.2807                 0.634 254.056250 -18.392750 ATO J254.0562-18.3927         RR* Gaia DR2 4132234111894657280 RRc               0.28069480 J165613.50-182333.9 EW     0.5613952 0.41                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
507477 ASASSN-V J172040.16-134521.8 EW   RRc  0.951486                 0.3406                 0.846 260.167333 -13.756056 OGLE BLG-RRLYR-47747          RR* PS1-3PI J172040.16-134522.0  RRc               0.34055600 J172040.16-134521.8 EW     0.6811276 0.51                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT
  3251 ASASSN-V J121810.05-672250.9 RRc  EW   0.951349                 0.2125                 0.344 184.541875 -67.380806 Gaia DR3 5859646185744061056  EB* ASASSN-V J121809.75-672248.0 RRc               0.21249100 J121810.05-672250.9 RRc    0.2124911 0.21                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
 19530 ASASSN-V J014412.74+625039.8 RRc  EW   0.951045                 0.4705                 0.299  26.053083  62.844389 Kiso J014412.50+625040.4      EB* WISE J014412.4+625040        EW                0.94093860 J014412.74+625039.8 RRc    0.4704638 0.24                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
 10075 ASASSN-V J171051.48-290813.2 RRc  EW   0.950879                 0.3805                 0.329 257.714500 -29.137000 Gaia DR3 6029118517214215424  EB* ASASSN-V J171051.54-290811.8 RRc               0.38051100 J171051.48-290813.2 RRc    0.3805114 0.24                            EB   RR   RR         RR   EB   1 2 CONFLICTING         
237425 ASASSN-V J193221.48+282051.5 ROT  SR   0.950850             13655.4532                 0.469 293.089500  28.347639 ATO J293.0895+28.3479         LP* ZTF J193221.48+282052.6      SR               53.00353390 J193221.48+282051.5 ROT   51.1750200 0.26                            LPV  ROT  LPV        ROT  LPV  2 1 MODEL_LIKELY_CORRECT
  8983 ASASSN-V J064342.58+125710.7 RRc  EW   0.950303                 0.3810                 0.254 100.927417  12.952972 ATO J100.9271+12.9531         EB* ASAS J064342+1257.3          EC|RRAB|RRc|ESD   0.76196000 J064342.58+125710.7 RRc    0.3809736 0.17                            EB   RR   EB         RR   EB   2 1 MODEL_LIKELY_CORRECT
346702 ZTFJ200912.74+083007.0       EW   RRc  0.950126                 0.3977                 0.744 302.303083   8.501944 ZTF J200912.74+083007.0       RR* PS1-3PI J200912.73+083006.9  RRc               0.39765500                                                                      RR   EB   RR              RR   2 0 MODEL_LIKELY_CORRECT
600569 ASASSN-V J164650.84-035939.9 EW   RRc  0.950087                 0.3247                 0.850 251.711833  -3.994417 ATO J251.7118-03.9945         RR* PS1-3PI J164650.83-035940.1  RRc               0.32465300 J164650.84-035939.9 EW     0.6493008 0.46                            RR   EB   RR         EB   RR   2 1 MODEL_LIKELY_CORRECT

